GOAL-DTU: Development of Distributed Intelligence for the Multi-Agent Programming Contest

We provide a brief description of the GOAL-DTU system for the agent contest, including the overall strategy and how the system is designed to apply this strategy. Our agents are implemented using the GOAL programming language. We evaluate the performance of our agents for the contest, and finally also discuss how to improve the system based on analysis of its strengths and weaknesses.

==> plotdata/11.dat <==
Step DTU-Score DTU-AttachedBlocks DTU-SubmitAttempts DTU-CompletedTasks VS-Score VS-AttachedBlocks VS-SubmitAttempts VS-CompletedTasks ClearEvents
1 0 0 0 0 0 0 0 0 0
2 0 2 0 0 0 0 0 0 0
3 0 3 0 0 0 0 0 0 1
4 0 4 0 0 0 0 0 0 1
5 0 4 0 0 0 0 0 0 1
6 0 5 0 0 0 0 0 0 2
7 0 5 0 0 0 0 0 0 2
8 0 6 0 0 0 0 0 0 2
9 0 9 0 0 0 0 0 0 2
10 0 9 0 0 0 0 0 0 2
11 0 11 0 0 0 0 0 0 2
12 0 14 0 0 0 0 0 0 2
13 0 14 0 0 0 0 0 0 2
14 0 17 0 0 0 0 0 0 2
15 0 19 0 0 0 0 0 0 2
16 0 19 0 0 0 0 0 0 2
17 0 22 0 0 0 0 0 0 2
18 0 25 0 0 0 0 0 0 2
19 0 25 0 0 0 0 0 0 2
20 0 27 0 0 0 0 0 0 2
21 0 27 0 0 0 0 0 0 2
22 0 27 0 0 0 0 0 0 2
23 0 27 0 0 0 0 0 0 2
24 0 28 0 0 0 0 0 0 2
25 0 28 0 0 0 0 0 0 2
26 0 28 0 0 0 0 0 0 2
27 0 28 0 0 0 1 0 0 2
28 0 28 0 0 0 1 0 0 2
29 0 28 0 0 0 1 0 0 2
30 0 28 0 0 0 2 0 0 2
31 0 28 0 0 0 3 0 0 2
32 0 28 0 0 0 3 0 0 2
33 0 28 0 0 0 3 0 0 2
34 0 28 0 0 0 3 0 0 2
35 0 28 0 0 0 3 0 0 2
36 0 28 0 0 0 3 0 0 2
37 0 28 0 0 0 3 0 0 2
38 0 28 0 0 0 3 0 0 3
39 0 28 0 0 0 3 0 0 3
40 0 28 0 0 0 3 0 0 3
41 0 28 0 0 0 3 0 0 3
42 0 28 0 0 0 3 0 0 3
43 0 28 0 0 0 3 0 0 3
44 0 28 0 0 0 3 0 0 3
45 0 29 0 0 0 3 0 0 3
46 0 29 0 0 0 4 0 0 3
47 0 29 0 0 0 4 0 0 3
48 0 29 0 0 0 4 0 0 3
49 0 29 0 0 0 4 0 0 3
50 0 29 0 0 0 4 0 0 3
51 0 29 0 0 0 4 0 0 3
52 0 29 0 0 0 4 0 0 4
53 0 29 0 0 0 4 0 0 4
54 0 29 0 0 0 4 0 0 4
55 0 29 0 0 0 4 0 0 4
56 0 29 0 0 0 4 0 0 4
57 0 29 0 0 0 4 0 0 4
58 0 29 0 0 0 4 0 0 4
59 0 29 0 0 0 4 0 0 4
60 0 29 0 0 0 4 0 0 4
61 0 29 0 0 0 4 0 0 4
62 0 29 0 0 0 4 0 0 4
63 0 29 0 0 0 4 0 0 4
64 0 30 0 0 0 4 0 0 4
65 0 30 0 0 0 4 0 0 4
66 0 30 0 0 0 4 0 0 4
67 0 31 0 0 0 5 0 0 4
68 0 31 0 0 0 5 0 0 4
69 0 31 0 0 0 5 0 0 4
70 0 31 0 0 0 5 0 0 4
71 0 32 0 0 0 5 0 0 4
72 0 32 0 0 0 5 0 0 4
73 0 32 0 0 0 5 0 0 4
74 0 33 0 0 0 5 0 0 4
75 0 33 0 0 0 5 0 0 4
76 0 33 0 0 0 5 0 0 4
77 0 33 0 0 0 5 0 0 4
78 0 33 0 0 0 5 0 0 4
79 0 33 0 0 0 5 0 0 4
80 0 33 0 0 0 5 0 0 4
81 0 33 0 0 0 5 0 0 4
82 0 33 0 0 0 5 0 0 4
83 0 33 0 0 0 5 0 0 4
84 0 33 0 0 0 5 0 0 4
85 0 33 0 0 0 5 0 0 4
86 0 33 0 0 0 5 0 0 4
87 0 33 0 0 0 5 0 0 4
88 0 33 0 0 0 5 0 0 4
89 0 33 0 0 0 5 0 0 4
90 0 33 0 0 0 5 0 0 4
91 0 33 0 0 0 5 0 0 4
92 0 33 0 0 0 5 0 0 4
93 0 33 0 0 0 5 0 0 4
94 0 34 0 0 0 5 0 0 4
95 0 34 0 0 0 5 0 0 4
96 0 34 0 0 0 5 0 0 4
97 0 34 0 0 0 5 0 0 4
98 0 34 0 0 0 5 0 0 4
99 0 34 0 0 0 5 0 0 4
100 0 34 0 0 0 5 0 0 4
101 0 34 0 0 0 5 0 0 4
102 0 34 0 0 0 5 0 0 4
103 0 34 0 0 0 5 0 0 4
104 40 34 1 1 0 5 0 0 4
105 40 34 1 1 0 6 0 0 4
106 40 34 1 1 0 6 0 0 4
107 40 34 1 1 0 6 0 0 4
108 40 35 1 1 0 6 0 0 4
109 40 35 1 1 0 6 0 0 4
110 40 36 1 1 0 7 0 0 4
111 40 36 1 1 0 7 0 0 4
112 40 37 1 1 0 7 0 0 4
113 40 37 1 1 0 7 0 0 4
114 40 38 1 1 0 8 0 0 4
115 40 38 1 1 0 8 0 0 4
116 40 38 1 1 0 8 0 0 4
117 40 38 1 1 0 8 0 0 4
118 40 38 1 1 0 8 0 0 4
119 40 38 1 1 0 8 0 0 4
120 40 38 1 1 0 8 0 0 4
121 40 39 1 1 0 8 0 0 4
122 40 39 1 1 0 8 0 0 4
123 40 39 1 1 0 9 0 0 4
124 40 40 1 1 0 9 0 0 4
125 40 41 1 1 0 9 0 0 4
126 40 41 1 1 0 9 0 0 4
127 40 41 1 1 0 9 0 0 4
128 40 41 1 1 0 9 0 0 4
129 40 41 1 1 0 10 0 0 4
130 40 41 1 1 0 10 0 0 4
131 40 41 1 1 0 10 0 0 4
132 40 42 1 1 0 10 0 0 4
133 40 42 1 1 0 10 0 0 4
134 40 43 1 1 0 10 0 0 4
135 40 43 1 1 0 10 0 0 4
136 40 43 1 1 0 10 0 0 4
137 40 44 1 1 0 10 0 0 4
138 40 44 1 1 0 10 0 0 4
139 40 44 1 1 0 10 0 0 4
140 40 44 1 1 0 10 0 0 4
141 40 44 1 1 0 10 0 0 4
142 40 44 1 1 0 10 0 0 4
143 40 44 1 1 0 10 0 0 4
144 40 44 1 1 0 10 0 0 4
145 40 44 1 1 0 10 0 0 4
146 40 44 1 1 0 10 0 0 4
147 40 44 1 1 0 10 0 0 4
148 40 44 1 1 0 10 0 0 4
149 40 44 1 1 0 10 0 0 4
150 40 44 1 1 0 10 0 0 5
151 40 44 1 1 0 10 0 0 5
152 40 44 1 1 0 10 0 0 5
153 40 44 1 1 0 10 0 0 5
154 40 44 1 1 0 10 0 0 5
155 40 44 1 1 0 10 0 0 5
156 40 44 1 1 0 10 0 0 5
157 40 44 1 1 0 10 0 0 5
158 40 44 1 1 0 10 0 0 5
159 40 44 1 1 0 10 0 0 5
160 40 44 1 1 0 10 0 0 6
161 40 44 1 1 0 10 0 0 6
162 40 44 1 1 0 10 0 0 6
163 40 44 1 1 0 11 0 0 6
164 40 44 1 1 0 11 0 0 6
165 40 44 1 1 0 11 0 0 6
166 40 44 1 1 0 11 0 0 6
167 40 44 1 1 0 11 0 0 6
168 40 44 1 1 0 12 0 0 6
169 40 44 1 1 0 12 0 0 7
170 40 44 1 1 0 12 0 0 7
171 40 44 1 1 0 12 0 0 7
172 40 44 1 1 0 12 0 0 7
173 40 44 1 1 0 12 0 0 7
174 40 44 1 1 0 12 0 0 7
175 40 44 1 1 0 12 0 0 7
176 40 44 1 1 0 12 0 0 7
177 40 45 1 1 0 12 0 0 7
178 40 45 1 1 0 12 0 0 7
179 40 45 1 1 0 12 0 0 7
180 40 45 1 1 0 13 0 0 7
181 40 45 1 1 0 13 0 0 7
182 40 45 1 1 0 13 0 0 7
183 40 45 1 1 0 13 0 0 7
184 40 47 1 1 0 13 0 0 7
185 40 47 1 1 0 13 0 0 7
186 40 49 1 1 0 13 0 0 7
187 40 49 1 1 0 13 0 0 7
188 40 49 1 1 0 13 0 0 7
189 40 50 1 1 0 13 0 0 7
190 40 51 1 1 0 13 0 0 7
191 40 51 1 1 0 13 0 0 7
192 40 51 1 1 0 13 0 0 7
193 40 51 1 1 0 13 0 0 7
194 40 52 1 1 0 13 0 0 7
195 40 52 1 1 0 13 0 0 8
196 40 53 1 1 0 13 0 0 8
197 40 53 1 1 0 13 0 0 8
198 40 53 1 1 0 13 0 0 8
199 40 53 1 1 0 13 0 0 8
200 40 53 1 1 0 13 0 0 8
201 40 54 1 1 0 13 0 0 8
202 40 54 1 1 0 13 0 0 8
203 40 54 1 1 0 13 0 0 8
204 40 55 1 1 0 13 0 0 8
205 40 56 1 1 0 13 0 0 8
206 40 57 1 1 0 13 0 0 8
207 40 57 1 1 0 13 0 0 8
208 40 59 1 1 0 13 0 0 9
209 40 59 1 1 0 13 0 0 9
210 40 59 1 1 0 13 0 0 9
211 40 60 1 1 0 13 0 0 9
212 40 60 1 1 0 13 0 0 9
213 40 60 1 1 0 13 0 0 9
214 40 60 1 1 0 13 0 0 9
215 40 60 1 1 0 13 0 0 9
216 40 61 1 1 0 13 0 0 9
217 40 61 1 1 0 13 0 0 9
218 40 61 1 1 0 13 0 0 9
219 40 61 1 1 0 13 0 0 9
220 40 61 1 1 0 14 0 0 9
221 40 61 1 1 0 14 0 0 9
222 40 61 1 1 0 14 0 0 9
223 40 61 1 1 0 14 0 0 9
224 40 61 1 1 0 15 0 0 9
225 40 61 1 1 0 15 0 0 9
226 40 61 1 1 0 15 0 0 9
227 40 61 1 1 0 15 0 0 9
228 40 61 1 1 0 15 0 0 9
229 40 61 1 1 0 15 0 0 9
230 40 61 1 1 0 15 0 0 9
231 40 61 1 1 0 15 0 0 9
232 40 61 1 1 0 15 0 0 9
233 40 61 1 1 0 15 0 0 9
234 40 61 1 1 0 15 0 0 9
235 40 61 1 1 0 15 0 0 9
236 40 61 1 1 0 15 0 0 9
237 40 61 1 1 0 16 0 0 9
238 40 61 1 1 0 16 0 0 9
239 40 61 1 1 0 16 0 0 9
240 40 61 1 1 0 16 0 0 9
241 40 61 1 1 0 16 0 0 9
242 40 61 1 1 0 16 0 0 9
243 40 61 1 1 0 16 0 0 9
244 40 61 1 1 0 16 0 0 9
245 40 61 1 1 0 16 0 0 9
246 40 61 1 1 0 16 0 0 9
247 40 61 1 1 0 16 0 0 9
248 40 61 1 1 0 16 0 0 9
249 40 61 1 1 0 16 0 0 9
250 40 61 1 1 0 16 0 0 9
251 40 61 1 1 0 16 0 0 9
252 40 61 1 1 0 16 0 0 9
253 40 61 1 1 0 16 0 0 10
254 40 61 1 1 0 16 0 0 10
255 40 61 1 1 0 17 0 0 10
256 40 61 1 1 0 17 0 0 10
257 40 61 1 1 0 17 0 0 10
258 40 61 1 1 0 17 0 0 10
259 40 61 1 1 0 17 0 0 10
260 40 61 1 1 0 18 0 0 10
261 40 61 1 1 0 18 0 0 10
262 40 61 1 1 0 18 0 0 10
263 40 61 1 1 0 18 0 0 10
264 40 61 1 1 0 18 0 0 10
265 40 61 1 1 0 18 0 0 10
266 40 61 1 1 0 18 0 0 10
267 40 61 1 1 0 18 0 0 10
268 40 61 1 1 0 18 0 0 10
269 40 61 1 1 0 18 0 0 10
270 40 61 1 1 0 19 0 0 10
271 40 61 1 1 0 19 0 0 10
272 40 61 1 1 0 19 0 0 10
273 40 61 1 1 0 19 0 0 10
274 40 62 1 1 0 19 0 0 10
275 40 62 1 1 0 19 0 0 11
276 40 62 1 1 0 19 0 0 12
277 40 62 1 1 0 19 0 0 12
278 40 63 1 1 0 19 0 0 12
279 40 63 1 1 0 20 0 0 12
280 40 64 1 1 0 20 0 0 12
281 40 64 1 1 0 20 0 0 12
282 40 64 1 1 0 20 0 0 12
283 40 65 1 1 0 20 0 0 12
284 40 66 1 1 0 20 0 0 12
285 40 66 1 1 0 20 0 0 12
286 40 66 1 1 0 20 0 0 12
287 40 66 1 1 0 20 0 0 12
288 40 66 1 1 0 20 0 0 12
289 40 67 1 1 0 20 0 0 12
290 40 67 1 1 0 20 0 0 12
291 40 67 1 1 0 20 0 0 12
292 40 67 1 1 0 20 0 0 12
293 40 67 1 1 0 20 0 0 12
294 40 67 1 1 0 20 0 0 12
295 40 67 1 1 0 20 0 0 12
296 40 67 1 1 0 20 0 0 12
297 40 67 1 1 0 20 0 0 12
298 40 67 1 1 0 20 0 0 12
299 40 67 1 1 0 20 0 0 12
300 40 67 1 1 0 20 0 0 12
301 40 67 1 1 0 20 0 0 12
302 40 67 1 1 0 20 0 0 12
303 40 67 1 1 0 20 0 0 12
304 40 67 1 1 0 20 0 0 12
305 40 68 1 1 0 20 0 0 12
306 40 69 1 1 0 20 0 0 12
307 40 70 1 1 0 20 0 0 12
308 40 71 1 1 0 20 0 0 12
309 40 71 1 1 0 20 0 0 12
310 40 72 1 1 0 20 0 0 12
311 40 72 1 1 0 20 0 0 12
312 40 72 1 1 0 20 0 0 12
313 40 72 1 1 0 20 0 0 12
314 40 73 1 1 0 20 0 0 12
315 40 73 1 1 0 20 0 0 12
316 40 73 1 1 0 20 0 0 12
317 40 73 1 1 0 20 0 0 12
318 40 73 1 1 0 20 0 0 12
319 40 73 1 1 0 20 0 0 12
320 40 73 1 1 0 20 0 0 12
321 40 73 1 1 0 20 0 0 12
322 40 73 1 1 0 21 0 0 12
323 40 73 1 1 0 21 0 0 12
324 40 73 1 1 0 21 0 0 12
325 40 73 1 1 0 21 0 0 12
326 40 73 1 1 0 21 0 0 12
327 40 73 1 1 0 21 0 0 12
328 40 73 1 1 0 21 0 0 12
329 40 73 1 1 0 21 0 0 12
330 40 73 1 1 0 21 0 0 12
331 40 73 1 1 0 21 0 0 12
332 40 73 1 1 0 21 0 0 12
333 40 73 1 1 0 21 0 0 12
334 40 73 1 1 0 21 0 0 12
335 40 73 1 1 40 21 1 1 12
336 40 73 1 1 40 21 1 1 12
337 40 73 1 1 40 22 1 1 12
338 40 73 1 1 40 23 1 1 12
339 40 73 1 1 40 23 1 1 12
340 40 73 1 1 40 23 1 1 12
341 40 73 1 1 40 23 1 1 12
342 40 73 1 1 40 23 1 1 12
343 40 73 1 1 40 23 1 1 12
344 40 73 1 1 40 23 1 1 12
345 40 73 1 1 40 23 1 1 12
346 40 73 1 1 40 23 1 1 12
347 40 73 1 1 40 23 1 1 12
348 40 73 1 1 40 23 1 1 12
349 40 74 1 1 40 23 1 1 12
350 40 75 1 1 40 23 1 1 12
351 40 77 1 1 40 23 1 1 12
352 40 77 1 1 40 23 1 1 12
353 40 78 1 1 40 23 1 1 13
354 40 78 1 1 40 23 1 1 13
355 40 78 1 1 40 23 1 1 13
356 40 78 1 1 40 23 1 1 13
357 40 78 1 1 40 23 1 1 13
358 40 78 1 1 40 23 1 1 13
359 40 78 1 1 40 23 1 1 13
360 40 79 1 1 40 23 1 1 13
361 40 79 1 1 40 23 1 1 13
362 40 79 1 1 40 23 1 1 14
363 40 80 1 1 40 23 1 1 14
364 40 80 1 1 40 23 1 1 14
365 40 80 1 1 40 23 1 1 14
366 40 80 1 1 40 23 1 1 14
367 40 81 1 1 40 23 1 1 14
368 40 81 1 1 40 23 1 1 14
369 40 81 1 1 40 23 1 1 14
370 40 82 1 1 40 23 1 1 14
371 40 82 1 1 40 23 1 1 14
372 40 82 1 1 40 23 1 1 14
373 40 82 1 1 40 23 1 1 14
374 40 82 1 1 40 24 1 1 14
375 40 82 1 1 40 24 1 1 14
376 40 82 1 1 40 24 1 1 14
377 40 82 1 1 40 24 1 1 14
378 40 82 1 1 40 24 1 1 14
379 40 83 1 1 40 24 1 1 14
380 40 83 1 1 40 24 1 1 14
381 40 83 1 1 40 24 1 1 14
382 40 83 1 1 40 24 1 1 14
383 40 83 1 1 40 24 1 1 14
384 40 83 1 1 40 24 1 1 14
385 40 83 1 1 40 24 1 1 14
386 40 83 1 1 40 24 1 1 14
387 40 83 1 1 40 24 1 1 14
388 40 83 1 1 40 24 1 1 14
389 40 83 1 1 40 24 1 1 14
390 40 83 1 1 40 24 1 1 14
391 40 83 1 1 40 24 1 1 14
392 40 83 1 1 40 24 1 1 14
393 40 83 1 1 40 24 1 1 14
394 40 83 1 1 40 24 1 1 14
395 40 83 1 1 40 24 1 1 14
396 40 83 1 1 40 24 1 1 14
397 40 83 1 1 40 24 1 1 14
398 40 83 1 1 40 24 1 1 14
399 40 83 1 1 40 24 1 1 14
400 40 83 1 1 40 24 1 1 14
401 40 83 1 1 40 24 1 1 14
402 40 83 1 1 40 24 1 1 14
403 40 83 1 1 40 24 1 1 14
404 40 83 1 1 40 24 1 1 14
405 40 83 1 1 40 24 1 1 14
406 40 83 1 1 40 24 1 1 14
407 40 83 1 1 40 24 1 1 14
408 40 83 1 1 40 24 1 1 14
409 40 83 1 1 40 24 1 1 14
410 40 83 1 1 40 24 1 1 14
411 40 83 1 1 40 24 1 1 14
412 40 83 1 1 40 24 1 1 14
413 40 83 1 1 40 24 1 1 14
414 40 83 1 1 40 24 1 1 14
415 40 83 1 1 40 24 1 1 14
416 40 83 1 1 40 24 1 1 14
417 40 83 1 1 40 24 1 1 14
418 40 83 1 1 40 24 1 1 14
419 40 83 1 1 40 24 1 1 14
420 40 83 1 1 40 24 1 1 14
421 40 84 1 1 40 24 1 1 14
422 40 85 1 1 40 24 1 1 14
423 40 85 1 1 40 24 1 1 14
424 40 86 1 1 40 24 1 1 14
425 40 86 1 1 40 24 1 1 14
426 40 87 1 1 40 24 1 1 14
427 40 87 1 1 40 24 1 1 14
428 40 87 1 1 40 25 1 1 14
429 40 88 1 1 40 25 1 1 14
430 40 88 1 1 40 25 1 1 14
431 40 88 1 1 40 25 1 1 14
432 40 88 1 1 40 25 1 1 14
433 40 88 1 1 40 25 1 1 14
434 40 88 1 1 40 25 1 1 14
435 40 88 1 1 40 25 1 1 15
436 40 88 1 1 40 25 1 1 15
437 40 88 1 1 40 25 1 1 15
438 40 88 1 1 40 25 1 1 15
439 40 88 1 1 40 25 1 1 15
440 40 88 1 1 40 25 1 1 15
441 40 88 1 1 40 25 1 1 15
442 40 88 1 1 40 25 1 1 15
443 40 88 1 1 40 25 1 1 15
444 40 88 1 1 40 25 1 1 15
445 40 88 1 1 40 25 1 1 15
446 40 88 1 1 40 25 1 1 15
447 40 88 1 1 40 25 1 1 15
448 40 88 1 1 40 25 1 1 15
449 40 88 1 1 40 25 1 1 15
450 40 88 1 1 40 25 1 1 15
451 40 88 1 1 40 25 1 1 15
452 40 88 1 1 40 25 1 1 15
453 40 88 1 1 40 25 1 1 15
454 40 88 1 1 40 26 1 1 15
455 40 88 1 1 40 26 1 1 15
456 40 88 1 1 40 26 1 1 15
457 40 88 1 1 40 27 1 1 15
458 40 88 1 1 40 27 1 1 15
459 40 88 1 1 40 27 1 1 15
460 40 88 1 1 40 27 1 1 15
461 40 88 1 1 40 27 1 1 15
462 40 88 1 1 40 27 1 1 15
463 40 88 1 1 40 27 1 1 15
464 40 88 1 1 40 27 1 1 15
465 40 88 1 1 40 27 1 1 15
466 40 89 1 1 40 27 1 1 15
467 40 90 1 1 40 27 1 1 15
468 40 90 1 1 40 27 1 1 15
469 40 90 1 1 40 27 1 1 15
470 40 90 1 1 40 27 1 1 15
471 40 90 1 1 40 27 1 1 15
472 40 90 1 1 40 27 1 1 15
473 40 90 1 1 40 27 1 1 15
474 40 90 1 1 40 27 1 1 16
475 40 90 1 1 40 27 1 1 16
476 40 90 1 1 40 27 1 1 16
477 40 90 1 1 40 27 1 1 16
478 40 91 1 1 40 27 1 1 16
479 40 91 1 1 40 27 1 1 16
480 40 91 1 1 40 27 1 1 16
481 40 91 1 1 40 27 1 1 16
482 40 91 1 1 40 27 1 1 16
483 40 91 1 1 40 27 1 1 16
484 40 91 1 1 40 27 1 1 16
485 40 91 1 1 40 27 1 1 16
486 40 91 1 1 40 27 1 1 16
487 40 91 1 1 40 27 1 1 16
488 40 91 1 1 40 27 1 1 16
489 40 91 1 1 40 27 1 1 16
490 40 91 1 1 40 27 1 1 16
491 40 91 1 1 40 27 1 1 16
492 40 91 1 1 40 27 1 1 16
493 40 91 1 1 40 27 1 1 16
494 40 91 1 1 40 27 1 1 16
495 40 91 1 1 40 27 1 1 16
496 40 91 1 1 40 27 1 1 16
497 40 91 1 1 40 27 1 1 16
498 40 92 1 1 40 27 1 1 16
499 40 92 1 1 40 27 1 1 16
500 40 92 1 1 40 27 1 1 16


==> plotdata/12.dat <==
Step DTU-Score DTU-AttachedBlocks DTU-SubmitAttempts DTU-CompletedTasks VS-Score VS-AttachedBlocks VS-SubmitAttempts VS-CompletedTasks ClearEvents
1 0 0 0 0 0 0 0 0 0
2 0 0 0 0 0 0 0 0 0
3 0 2 0 0 0 0 0 0 0
4 0 2 0 0 0 0 0 0 0
5 0 3 0 0 0 0 0 0 0
6 0 3 0 0 0 0 0 0 0
7 0 4 0 0 0 0 0 0 0
8 0 5 0 0 0 0 0 0 1
9 0 6 0 0 0 0 0 0 1
10 0 9 0 0 0 0 0 0 1
11 0 10 0 0 0 0 0 0 1
12 0 12 0 0 0 0 0 0 1
13 0 13 0 0 0 0 0 0 1
14 0 14 0 0 0 0 0 0 2
15 0 16 0 0 0 0 0 0 2
16 0 18 0 0 0 0 0 0 2
17 0 19 0 0 0 0 0 0 2
18 0 22 0 0 0 0 0 0 2
19 0 22 0 0 0 0 0 0 2
20 0 23 0 0 0 0 0 0 2
21 0 24 0 0 0 0 0 0 2
22 0 24 0 0 0 0 0 0 2
23 0 26 0 0 0 0 0 0 2
24 0 26 0 0 0 0 0 0 2
25 0 26 0 0 0 0 0 0 2
26 0 26 0 0 0 0 0 0 2
27 0 26 0 0 0 0 0 0 2
28 0 26 0 0 0 0 0 0 2
29 0 27 0 0 0 0 0 0 2
30 0 27 0 0 0 0 0 0 2
31 0 27 0 0 0 0 0 0 2
32 0 27 0 0 0 0 0 0 2
33 0 27 0 0 0 0 0 0 2
34 0 28 0 0 0 0 0 0 3
35 0 29 0 0 0 0 0 0 3
36 0 29 0 0 0 0 0 0 3
37 0 30 0 0 0 0 0 0 3
38 0 30 0 0 0 0 0 0 3
39 0 30 0 0 0 0 0 0 3
40 0 31 0 0 0 1 0 0 3
41 0 33 0 0 0 1 0 0 3
42 0 33 0 0 0 1 0 0 3
43 0 34 0 0 0 1 0 0 3
44 0 34 0 0 0 1 0 0 3
45 0 34 0 0 0 1 0 0 3
46 0 35 0 0 0 1 0 0 3
47 0 35 0 0 0 1 0 0 3
48 0 35 0 0 0 1 0 0 3
49 0 37 0 0 0 1 0 0 3
50 0 37 0 0 0 1 0 0 3
51 0 37 0 0 0 2 0 0 3
52 0 37 0 0 0 2 0 0 3
53 0 37 0 0 0 2 0 0 3
54 0 39 0 0 0 2 0 0 3
55 0 39 0 0 0 2 0 0 3
56 0 40 0 0 0 2 0 0 3
57 0 40 0 0 0 2 0 0 3
58 0 40 0 0 0 2 0 0 3
59 0 40 0 0 0 2 0 0 3
60 0 40 0 0 0 3 0 0 3
61 0 41 0 0 0 3 0 0 3
62 0 41 0 0 0 3 0 0 3
63 0 41 0 0 0 3 0 0 3
64 0 41 0 0 0 3 0 0 3
65 0 41 0 0 0 3 0 0 3
66 0 41 0 0 0 4 0 0 3
67 0 41 0 0 0 4 0 0 4
68 0 41 0 0 0 4 0 0 4
69 0 41 0 0 0 4 0 0 4
70 0 41 0 0 0 4 0 0 4
71 0 41 0 0 0 4 0 0 4
72 0 41 0 0 0 4 0 0 4
73 0 41 0 0 0 4 0 0 4
74 0 41 0 0 0 4 0 0 4
75 0 41 0 0 0 4 0 0 4
76 0 41 0 0 0 4 0 0 4
77 0 41 0 0 0 4 0 0 4
78 0 41 0 0 0 4 0 0 4
79 0 41 0 0 0 4 0 0 4
80 0 41 0 0 0 5 0 0 4
81 0 41 0 0 0 6 0 0 4
82 0 41 0 0 0 6 0 0 4
83 0 41 0 0 0 6 0 0 4
84 0 41 0 0 0 6 0 0 4
85 0 41 0 0 0 6 0 0 4
86 0 41 0 0 0 6 0 0 4
87 0 41 0 0 0 6 0 0 4
88 0 41 0 0 0 6 0 0 4
89 0 41 0 0 0 6 0 0 4
90 0 41 0 0 0 6 0 0 4
91 0 41 0 0 0 6 0 0 4
92 0 41 0 0 0 6 0 0 4
93 0 41 0 0 0 6 0 0 4
94 0 41 0 0 0 6 0 0 4
95 0 41 0 0 0 6 0 0 4
96 0 41 0 0 0 6 0 0 4
97 0 41 0 0 0 6 0 0 4
98 0 41 0 0 0 6 0 0 4
99 0 41 0 0 0 6 0 0 4
100 0 41 0 0 0 6 0 0 4
101 0 41 0 0 0 6 0 0 5
102 0 41 0 0 0 6 0 0 5
103 0 41 0 0 0 6 0 0 5
104 0 41 0 0 0 6 0 0 5
105 0 41 0 0 0 6 0 0 5
106 0 41 0 0 0 6 0 0 5
107 0 41 0 0 0 6 0 0 5
108 0 41 0 0 0 6 0 0 5
109 0 42 0 0 0 7 0 0 5
110 0 44 0 0 0 7 0 0 5
111 0 44 0 0 0 7 0 0 6
112 0 44 0 0 0 7 0 0 6
113 0 45 0 0 0 7 0 0 6
114 0 46 0 0 0 7 0 0 6
115 0 46 0 0 0 7 0 0 6
116 0 46 0 0 0 7 0 0 6
117 0 46 0 0 0 7 0 0 6
118 0 46 0 0 0 8 0 0 6
119 0 46 0 0 0 8 0 0 6
120 0 46 0 0 0 8 0 0 6
121 0 47 0 0 0 8 0 0 6
122 0 47 0 0 0 8 0 0 6
123 0 47 0 0 0 8 0 0 6
124 0 47 0 0 0 8 0 0 6
125 0 47 0 0 0 8 0 0 6
126 0 47 0 0 0 8 0 0 6
127 0 48 0 0 0 8 0 0 6
128 0 48 0 0 0 8 0 0 6
129 0 48 0 0 0 8 0 0 6
130 0 48 0 0 0 8 0 0 6
131 0 48 0 0 0 8 0 0 6
132 0 48 0 0 0 8 0 0 6
133 0 48 0 0 0 8 0 0 6
134 0 48 0 0 0 8 0 0 6
135 0 49 0 0 0 8 0 0 6
136 0 49 0 0 0 8 0 0 6
137 0 49 0 0 0 8 0 0 6
138 0 50 0 0 0 8 0 0 7
139 0 50 0 0 0 8 0 0 7
140 0 50 0 0 0 8 0 0 7
141 0 51 0 0 0 8 0 0 7
142 0 51 0 0 0 8 0 0 7
143 0 51 0 0 0 8 0 0 7
144 0 52 0 0 0 8 0 0 7
145 0 52 0 0 0 8 0 0 7
146 0 52 0 0 0 8 0 0 7
147 0 53 0 0 0 8 0 0 7
148 0 53 0 0 0 8 0 0 7
149 0 53 0 0 0 8 0 0 7
150 0 53 0 0 0 8 0 0 7
151 0 53 0 0 0 8 0 0 7
152 0 53 0 0 0 8 0 0 7
153 0 53 0 0 0 8 0 0 7
154 0 53 0 0 0 8 0 0 7
155 0 53 0 0 0 8 0 0 7
156 0 53 0 0 0 8 0 0 7
157 0 53 0 0 0 8 0 0 7
158 0 53 0 0 0 8 0 0 7
159 0 53 0 0 0 8 0 0 7
160 0 53 0 0 0 8 0 0 7
161 0 53 0 0 0 8 0 0 7
162 0 53 0 0 0 8 0 0 7
163 0 53 0 0 0 8 0 0 7
164 0 53 0 0 0 8 0 0 7
165 0 53 0 0 0 8 0 0 7
166 0 53 0 0 0 8 0 0 7
167 0 53 0 0 0 8 0 0 7
168 0 53 0 0 0 8 0 0 7
169 0 53 0 0 0 8 0 0 7
170 0 53 0 0 0 8 0 0 7
171 0 53 0 0 0 8 0 0 7
172 0 53 0 0 0 8 0 0 7
173 0 53 0 0 0 8 0 0 7
174 0 53 0 0 0 9 0 0 7
175 0 53 0 0 0 10 0 0 8
176 0 53 0 0 0 10 0 0 8
177 0 53 0 0 0 10 0 0 8
178 0 53 0 0 0 10 0 0 8
179 0 53 0 0 0 10 0 0 8
180 0 54 0 0 0 10 0 0 8
181 0 54 0 0 0 10 0 0 8
182 0 55 0 0 0 10 0 0 8
183 0 55 0 0 0 10 0 0 8
184 0 55 0 0 0 10 0 0 8
185 0 56 0 0 0 10 0 0 8
186 0 56 0 0 0 10 0 0 8
187 0 57 0 0 0 10 0 0 8
188 0 57 0 0 0 10 0 0 8
189 0 58 0 0 0 10 0 0 8
190 0 58 0 0 0 10 0 0 8
191 0 58 0 0 0 10 0 0 8
192 0 60 0 0 0 10 0 0 8
193 0 60 0 0 0 10 0 0 8
194 0 60 0 0 0 10 0 0 8
195 0 61 0 0 0 10 0 0 8
196 0 61 0 0 0 10 0 0 8
197 0 61 0 0 0 10 0 0 8
198 0 61 0 0 0 10 0 0 8
199 0 61 0 0 0 10 0 0 8
200 0 61 0 0 0 10 0 0 8
201 0 62 0 0 0 10 0 0 8
202 0 62 0 0 0 10 0 0 8
203 0 63 0 0 0 10 0 0 9
204 0 63 0 0 0 10 0 0 9
205 0 63 0 0 0 10 0 0 9
206 0 63 0 0 0 10 0 0 9
207 0 63 0 0 0 10 0 0 9
208 0 63 0 0 0 10 0 0 9
209 0 63 0 0 0 10 0 0 9
210 0 63 0 0 0 10 0 0 9
211 0 63 0 0 0 10 0 0 9
212 0 63 0 0 0 10 0 0 9
213 0 63 0 0 0 10 0 0 9
214 0 63 0 0 0 10 0 0 9
215 0 63 0 0 0 10 0 0 9
216 0 63 0 0 0 11 0 0 9
217 0 63 0 0 0 11 0 0 9
218 0 63 0 0 0 11 0 0 9
219 0 63 0 0 0 12 0 0 9
220 0 63 0 0 0 12 0 0 9
221 0 63 0 0 0 12 0 0 9
222 0 63 0 0 0 13 0 0 9
223 0 63 0 0 0 13 0 0 9
224 0 63 0 0 0 13 0 0 9
225 0 63 0 0 0 13 0 0 9
226 0 63 0 0 0 13 0 0 9
227 0 63 0 0 0 13 0 0 9
228 0 63 0 0 0 13 0 0 9
229 0 63 0 0 0 13 0 0 9
230 0 63 0 0 0 13 0 0 9
231 0 63 0 0 0 13 0 0 9
232 0 63 0 0 0 13 0 0 9
233 0 63 0 0 0 13 0 0 9
234 0 63 0 0 0 13 0 0 9
235 0 63 0 0 0 13 0 0 9
236 0 63 0 0 0 13 0 0 10
237 0 63 0 0 0 13 0 0 10
238 0 63 0 0 0 13 0 0 10
239 0 63 0 0 0 13 0 0 10
240 0 63 0 0 0 13 0 0 11
241 0 63 0 0 0 13 0 0 11
242 0 63 0 0 0 13 0 0 11
243 0 63 0 0 0 13 0 0 11
244 0 63 0 0 0 13 0 0 11
245 0 63 0 0 0 13 0 0 11
246 0 63 0 0 0 13 0 0 11
247 0 63 0 0 0 13 0 0 11
248 0 63 0 0 0 13 0 0 11
249 0 63 0 0 0 13 0 0 11
250 0 64 0 0 0 13 0 0 11
251 0 64 0 0 0 13 0 0 11
252 0 64 0 0 0 13 0 0 11
253 0 64 0 0 0 13 0 0 11
254 0 64 0 0 0 14 0 0 11
255 0 64 0 0 0 14 0 0 11
256 0 64 0 0 0 14 0 0 11
257 0 64 0 0 0 14 0 0 11
258 0 64 0 0 0 14 0 0 11
259 0 65 0 0 0 14 0 0 11
260 0 65 0 0 0 14 0 0 11
261 0 65 0 0 0 14 0 0 11
262 0 66 0 0 0 14 0 0 11
263 0 66 0 0 0 14 0 0 11
264 0 66 0 0 0 14 0 0 11
265 0 66 0 0 0 14 0 0 11
266 0 67 0 0 0 14 0 0 11
267 0 67 0 0 0 14 0 0 11
268 0 68 0 0 0 14 0 0 11
269 0 68 0 0 0 14 0 0 11
270 0 68 0 0 0 14 0 0 11
271 0 69 0 0 0 14 0 0 11
272 0 69 0 0 0 14 0 0 11
273 0 69 0 0 0 14 0 0 11
274 0 69 0 0 0 14 0 0 11
275 0 69 0 0 0 14 0 0 11
276 0 69 0 0 0 14 0 0 11
277 0 70 0 0 0 14 0 0 11
278 0 70 0 0 0 14 0 0 11
279 0 70 0 0 0 14 0 0 11
280 0 70 0 0 0 15 0 0 11
281 0 70 0 0 0 15 0 0 11
282 0 70 0 0 0 15 0 0 11
283 0 71 0 0 0 15 0 0 11
284 0 71 0 0 0 15 0 0 11
285 0 71 0 0 0 15 0 0 11
286 0 71 0 0 0 15 0 0 11
287 0 72 0 0 0 15 0 0 11
288 0 72 0 0 0 15 0 0 11
289 0 72 0 0 0 15 0 0 11
290 0 72 0 0 0 15 0 0 11
291 0 72 0 0 0 15 0 0 11
292 0 72 0 0 0 15 0 0 11
293 0 72 0 0 0 15 0 0 12
294 0 72 0 0 0 15 0 0 12
295 0 72 0 0 0 15 0 0 12
296 0 73 0 0 0 15 0 0 12
297 0 73 0 0 0 15 0 0 12
298 0 73 0 0 0 15 0 0 12
299 0 73 0 0 0 15 0 0 12
300 0 73 0 0 0 15 0 0 12
301 0 73 0 0 0 15 0 0 12
302 0 73 0 0 0 15 0 0 12
303 0 73 0 0 0 15 0 0 12
304 0 73 0 0 0 15 0 0 12
305 0 73 0 0 0 15 0 0 12
306 0 73 0 0 0 15 0 0 12
307 0 73 0 0 0 15 0 0 12
308 0 73 0 0 0 15 0 0 12
309 0 73 0 0 0 15 0 0 12
310 0 73 0 0 0 15 0 0 12
311 0 73 0 0 0 15 0 0 12
312 0 73 0 0 0 15 0 0 12
313 0 73 0 0 0 15 0 0 13
314 0 73 0 0 0 15 0 0 13
315 0 73 0 0 0 15 0 0 13
316 0 73 0 0 0 15 0 0 13
317 0 73 0 0 0 15 0 0 13
318 0 73 0 0 0 15 0 0 13
319 0 73 0 0 0 15 0 0 13
320 0 73 0 0 0 15 0 0 13
321 0 73 0 0 0 15 0 0 14
322 0 73 0 0 0 16 0 0 14
323 0 73 0 0 0 16 0 0 14
324 0 73 0 0 0 16 0 0 14
325 0 73 0 0 0 16 0 0 15
326 0 73 0 0 0 16 0 0 15
327 0 73 0 0 0 16 0 0 15
328 40 73 1 1 0 16 0 0 15
329 40 73 1 1 0 16 0 0 15
330 40 73 1 1 0 16 0 0 15
331 40 73 1 1 0 16 0 0 15
332 40 74 1 1 0 16 0 0 16
333 40 74 1 1 0 16 0 0 16
334 40 74 1 1 0 16 0 0 16
335 40 74 1 1 0 16 0 0 16
336 40 74 1 1 0 16 0 0 16
337 40 74 1 1 0 16 0 0 16
338 40 74 1 1 0 16 0 0 16
339 40 74 1 1 0 16 0 0 16
340 40 74 1 1 0 17 0 0 16
341 40 74 1 1 0 17 0 0 16
342 40 74 1 1 0 17 0 0 16
343 40 75 1 1 0 17 0 0 16
344 40 75 1 1 0 17 0 0 17
345 40 76 1 1 0 17 0 0 17
346 40 76 1 1 0 17 0 0 17
347 40 77 1 1 0 17 0 0 17
348 40 78 1 1 0 17 0 0 17
349 40 78 1 1 0 17 0 0 18
350 40 78 1 1 0 17 0 0 18
351 40 79 1 1 0 17 0 0 18
352 40 79 1 1 0 17 0 0 18
353 40 79 1 1 0 17 0 0 18
354 40 80 1 1 0 17 0 0 18
355 40 81 1 1 0 17 0 0 18
356 40 81 1 1 0 17 0 0 18
357 40 81 1 1 0 17 0 0 18
358 40 81 1 1 0 18 0 0 18
359 40 81 1 1 0 18 0 0 18
360 40 81 1 1 0 18 0 0 18
361 40 81 1 1 0 18 0 0 18
362 40 81 1 1 0 18 0 0 18
363 40 81 1 1 0 18 0 0 18
364 40 81 1 1 0 18 0 0 18
365 40 81 1 1 0 18 0 0 18
366 40 81 1 1 0 18 0 0 18
367 40 81 1 1 0 18 0 0 18
368 40 81 1 1 0 18 0 0 18
369 40 81 1 1 0 18 0 0 18
370 40 81 1 1 0 18 0 0 18
371 40 81 1 1 0 18 0 0 18
372 40 81 1 1 0 18 0 0 18
373 40 81 1 1 0 18 0 0 18
374 40 81 1 1 0 18 0 0 18
375 40 81 1 1 0 18 0 0 18
376 40 81 1 1 0 18 0 0 18
377 40 81 1 1 0 18 0 0 18
378 40 81 1 1 0 18 0 0 18
379 40 81 1 1 0 18 0 0 18
380 40 81 1 1 0 19 0 0 18
381 40 81 1 1 0 19 0 0 18
382 40 81 1 1 0 19 0 0 18
383 40 81 1 1 0 19 0 0 18
384 40 81 1 1 0 19 0 0 19
385 40 81 1 1 0 19 0 0 19
386 40 81 1 1 0 19 0 0 19
387 40 81 1 1 0 19 0 0 19
388 40 81 1 1 0 19 0 0 19
389 40 81 1 1 0 19 0 0 19
390 40 81 1 1 0 20 0 0 19
391 40 81 1 1 0 20 0 0 19
392 40 81 1 1 0 20 0 0 19
393 40 81 1 1 0 20 0 0 19
394 40 81 1 1 0 20 0 0 19
395 40 81 1 1 0 20 0 0 19
396 40 81 1 1 0 21 0 0 19
397 40 81 1 1 0 21 0 0 19
398 40 81 1 1 0 21 0 0 19
399 40 82 1 1 0 21 0 0 19
400 40 82 1 1 0 21 0 0 19
401 40 83 1 1 0 21 0 0 19
402 40 83 1 1 0 21 0 0 19
403 40 83 1 1 0 21 0 0 19
404 40 83 1 1 0 21 0 0 19
405 40 83 1 1 0 21 0 0 19
406 40 84 1 1 0 21 0 0 19
407 40 84 1 1 0 21 0 0 19
408 40 85 1 1 0 21 0 0 19
409 40 86 1 1 0 21 0 0 19
410 40 86 1 1 0 22 0 0 19
411 40 86 1 1 0 22 0 0 19
412 40 86 1 1 0 23 0 0 19
413 40 86 1 1 0 23 0 0 19
414 40 86 1 1 0 23 0 0 19
415 40 86 1 1 0 23 0 0 19
416 40 86 1 1 0 23 0 0 19
417 40 86 1 1 0 23 0 0 19
418 40 86 1 1 0 23 0 0 19
419 40 86 1 1 0 23 0 0 19
420 40 86 1 1 0 23 0 0 19
421 40 86 1 1 0 23 0 0 19
422 40 87 1 1 0 23 0 0 19
423 40 87 1 1 0 23 0 0 19
424 40 87 1 1 0 23 0 0 19
425 40 87 1 1 0 23 0 0 19
426 40 87 1 1 0 23 0 0 19
427 40 87 1 1 0 23 0 0 19
428 40 87 1 1 0 23 0 0 19
429 40 87 1 1 0 23 0 0 19
430 40 87 1 1 0 23 0 0 19
431 40 87 1 1 0 23 0 0 19
432 40 87 1 1 0 23 0 0 19
433 40 87 1 1 0 23 0 0 19
434 40 87 1 1 0 23 0 0 19
435 40 87 1 1 0 23 0 0 19
436 40 87 1 1 0 23 0 0 19
437 40 87 1 1 0 23 0 0 19
438 40 87 1 1 0 23 0 0 19
439 40 87 1 1 0 23 0 0 19
440 40 87 1 1 0 23 0 0 19
441 40 87 1 1 0 23 0 0 19
442 40 87 1 1 0 23 0 0 19
443 40 87 1 1 0 23 0 0 19
444 40 87 1 1 0 23 0 0 19
445 40 87 1 1 0 24 0 0 19
446 40 87 1 1 0 24 0 0 19
447 40 87 1 1 0 24 0 0 19
448 40 87 1 1 0 24 0 0 19
449 40 87 1 1 0 24 0 0 19
450 40 87 1 1 0 24 0 0 19
451 40 87 1 1 0 24 0 0 19
452 40 87 1 1 0 24 0 0 19
453 40 87 1 1 0 24 0 0 19
454 40 87 1 1 0 24 0 0 19
455 40 87 1 1 0 24 0 0 19
456 40 87 1 1 0 24 0 0 19
457 40 87 1 1 0 24 0 0 19
458 40 87 1 1 0 24 0 0 19
459 40 87 1 1 0 24 0 0 19
460 40 87 1 1 0 25 0 0 19
461 40 87 1 1 0 25 0 0 19
462 40 87 1 1 0 25 0 0 19
463 40 87 1 1 0 25 0 0 19
464 40 87 1 1 0 25 0 0 19
465 40 87 1 1 0 25 0 0 19
466 40 87 1 1 0 25 0 0 19
467 40 87 1 1 0 25 0 0 19
468 40 87 1 1 0 25 0 0 19
469 40 88 1 1 0 25 0 0 19
470 40 88 1 1 0 26 0 0 19
471 40 88 1 1 0 26 0 0 20
472 40 89 1 1 0 26 0 0 20
473 40 89 1 1 0 26 0 0 21
474 40 89 1 1 0 26 0 0 21
475 40 89 1 1 0 26 0 0 21
476 40 89 1 1 0 26 0 0 21
477 40 90 1 1 0 26 0 0 21
478 40 91 1 1 0 26 0 0 21
479 40 91 1 1 0 26 0 0 21
480 40 91 1 1 0 26 0 0 22
481 40 92 1 1 0 26 0 0 22
482 40 92 1 1 0 26 0 0 22
483 40 92 1 1 0 26 0 0 22
484 40 92 1 1 0 26 0 0 22
485 40 92 1 1 0 27 0 0 22
486 40 92 1 1 0 27 0 0 22
487 40 92 1 1 0 28 0 0 22
488 40 92 1 1 0 28 0 0 22
489 40 92 1 1 0 28 0 0 22
490 40 93 1 1 0 29 0 0 22
491 40 93 1 1 0 29 0 0 22
492 40 94 1 1 0 29 0 0 22
493 40 94 1 1 0 29 0 0 22
494 40 95 1 1 0 29 0 0 22
495 40 95 1 1 0 29 0 0 22
496 40 95 1 1 0 29 0 0 22
497 40 95 1 1 0 29 0 0 22
498 40 95 1 1 0 29 0 0 23
499 40 95 1 1 0 29 0 0 23
500 40 95 1 1 0 29 0 0 23


==> plotdata/13.dat <==
Step DTU-Score DTU-AttachedBlocks DTU-SubmitAttempts DTU-CompletedTasks VS-Score VS-AttachedBlocks VS-SubmitAttempts VS-CompletedTasks ClearEvents
1 0 0 0 0 0 0 0 0 0
2 0 0 0 0 0 0 0 0 0
3 0 0 0 0 0 0 0 0 0
4 0 2 0 0 0 0 0 0 0
5 0 3 0 0 0 0 0 0 1
6 0 3 0 0 0 0 0 0 1
7 0 5 0 0 0 0 0 0 1
8 0 6 0 0 0 0 0 0 1
9 0 6 0 0 0 0 0 0 1
10 0 8 0 0 0 0 0 0 1
11 0 10 0 0 0 0 0 0 1
12 0 11 0 0 0 0 0 0 1
13 0 13 0 0 0 0 0 0 1
14 0 14 0 0 0 0 0 0 1
15 0 15 0 0 0 0 0 0 1
16 0 17 0 0 0 0 0 0 1
17 0 17 0 0 0 0 0 0 1
18 0 18 0 0 0 0 0 0 1
19 0 21 0 0 0 0 0 0 2
20 0 21 0 0 0 0 0 0 2
21 0 21 0 0 0 0 0 0 2
22 0 22 0 0 0 0 0 0 2
23 0 22 0 0 0 0 0 0 2
24 0 22 0 0 0 0 0 0 2
25 0 23 0 0 0 0 0 0 2
26 0 23 0 0 0 0 0 0 2
27 0 23 0 0 0 0 0 0 2
28 0 23 0 0 0 0 0 0 2
29 0 24 0 0 0 0 0 0 2
30 0 24 0 0 0 0 0 0 2
31 0 24 0 0 0 0 0 0 2
32 0 24 0 0 0 1 0 0 2
33 0 24 0 0 0 2 0 0 2
34 0 24 0 0 0 2 0 0 3
35 0 25 0 0 0 3 0 0 3
36 0 27 0 0 0 3 0 0 4
37 0 27 0 0 0 3 0 0 4
38 0 27 0 0 0 4 0 0 4
39 0 28 0 0 0 5 0 0 4
40 0 28 0 0 0 5 0 0 4
41 0 28 0 0 0 5 0 0 4
42 0 28 0 0 0 5 0 0 4
43 0 29 0 0 0 5 0 0 4
44 0 29 0 0 0 5 0 0 4
45 0 30 0 0 0 5 0 0 4
46 0 30 0 0 0 5 0 0 4
47 0 31 0 0 0 5 0 0 4
48 0 32 0 0 0 5 0 0 4
49 0 32 0 0 0 5 0 0 4
50 0 32 0 0 0 5 0 0 4
51 0 32 0 0 0 6 0 0 4
52 0 33 0 0 0 6 0 0 4
53 0 33 0 0 0 6 0 0 4
54 0 34 0 0 0 6 0 0 4
55 0 34 0 0 0 6 0 0 4
56 0 34 0 0 0 6 0 0 4
57 0 34 0 0 0 6 0 0 4
58 0 34 0 0 0 7 0 0 4
59 0 34 0 0 0 7 0 0 4
60 0 35 0 0 0 8 0 0 4
61 0 35 0 0 0 8 0 0 4
62 0 35 0 0 0 8 0 0 4
63 0 35 0 0 0 8 0 0 4
64 0 36 0 0 0 8 0 0 4
65 0 36 0 0 0 8 0 0 4
66 0 36 0 0 0 8 0 0 4
67 0 37 0 0 0 8 0 0 4
68 0 38 0 0 0 8 0 0 4
69 0 38 0 0 0 8 0 0 4
70 0 38 0 0 0 8 0 0 4
71 0 39 0 0 0 8 0 0 4
72 0 39 0 0 0 8 0 0 4
73 0 39 0 0 0 8 0 0 4
74 0 39 0 0 0 8 0 0 4
75 0 39 0 0 0 8 0 0 4
76 0 39 0 0 0 8 0 0 4
77 0 39 0 0 0 9 0 0 5
78 0 39 0 0 0 9 0 0 5
79 0 39 0 0 0 9 0 0 5
80 0 39 0 0 0 9 0 0 5
81 0 39 0 0 0 9 0 0 5
82 0 39 0 0 0 9 0 0 5
83 0 40 0 0 0 9 0 0 5
84 0 40 0 0 0 9 0 0 5
85 40 40 1 1 0 9 0 0 5
86 40 40 1 1 0 9 0 0 5
87 40 41 1 1 0 9 0 0 5
88 40 42 1 1 0 9 0 0 5
89 40 43 1 1 0 9 0 0 5
90 40 43 1 1 0 9 0 0 5
91 40 44 1 1 0 10 0 0 5
92 40 44 1 1 0 10 0 0 5
93 40 44 1 1 0 10 0 0 5
94 40 44 1 1 0 10 0 0 5
95 40 44 1 1 0 10 0 0 5
96 40 44 1 1 0 10 0 0 5
97 40 44 1 1 0 10 0 0 5
98 40 44 1 1 0 10 0 0 5
99 40 44 1 1 0 10 0 0 5
100 40 44 1 1 0 10 0 0 5
101 40 44 1 1 0 10 0 0 5
102 40 44 1 1 0 10 0 0 5
103 40 44 1 1 0 11 0 0 5
104 40 44 1 1 0 11 0 0 5
105 40 44 1 1 0 12 0 0 6
106 40 44 1 1 0 12 0 0 7
107 40 44 1 1 0 12 0 0 7
108 40 45 1 1 0 12 0 0 7
109 40 45 1 1 0 13 0 0 7
110 40 45 1 1 0 13 0 0 7
111 40 45 1 1 0 13 0 0 7
112 40 46 1 1 0 13 0 0 7
113 40 46 1 1 0 13 0 0 7
114 40 47 1 1 0 13 0 0 7
115 40 47 1 1 0 13 0 0 7
116 40 49 1 1 0 13 0 0 7
117 40 49 1 1 0 13 0 0 7
118 40 50 1 1 0 13 0 0 7
119 40 51 1 1 0 13 0 0 7
120 40 51 1 1 0 13 0 0 7
121 40 51 1 1 0 13 0 0 7
122 40 51 1 1 0 13 0 0 7
123 40 52 1 1 0 13 0 0 7
124 40 52 1 1 0 13 0 0 7
125 40 52 1 1 0 13 0 0 7
126 40 53 1 1 0 13 0 0 8
127 40 53 1 1 0 13 0 0 8
128 40 53 1 1 0 13 0 0 8
129 40 53 1 1 0 13 0 0 8
130 40 53 1 1 0 13 0 0 8
131 40 53 1 1 0 13 0 0 8
132 40 53 1 1 0 13 0 0 8
133 40 53 1 1 0 13 0 0 8
134 40 53 1 1 0 13 0 0 8
135 40 54 1 1 0 13 0 0 8
136 40 55 1 1 0 13 0 0 8
137 40 55 1 1 0 13 0 0 8
138 40 56 1 1 0 13 0 0 8
139 40 56 1 1 0 14 0 0 8
140 40 56 1 1 0 14 0 0 8
141 40 57 1 1 0 14 0 0 8
142 40 57 1 1 0 14 0 0 8
143 40 57 1 1 0 14 0 0 9
144 40 58 1 1 0 14 0 0 9
145 40 59 1 1 0 14 0 0 9
146 40 59 1 1 0 14 0 0 9
147 40 59 1 1 0 14 0 0 9
148 40 60 1 1 0 14 0 0 9
149 40 60 1 1 0 14 0 0 9
150 40 60 1 1 0 14 0 0 9
151 40 60 1 1 0 14 0 0 9
152 40 60 1 1 0 14 0 0 9
153 40 60 1 1 0 14 0 0 10
154 40 60 1 1 0 14 0 0 10
155 40 60 1 1 0 15 0 0 10
156 40 60 1 1 0 15 0 0 10
157 40 60 1 1 0 15 0 0 10
158 40 60 1 1 0 15 0 0 10
159 40 60 1 1 0 15 0 0 10
160 40 60 1 1 0 15 0 0 10
161 40 60 1 1 0 15 0 0 10
162 40 60 1 1 0 15 0 0 10
163 40 60 1 1 0 15 0 0 10
164 40 60 1 1 0 15 0 0 10
165 40 60 1 1 0 15 0 0 10
166 40 60 1 1 0 15 0 0 10
167 40 60 1 1 0 15 0 0 10
168 40 60 1 1 0 15 0 0 10
169 40 60 1 1 0 15 0 0 10
170 40 60 1 1 0 15 0 0 10
171 40 60 1 1 0 15 0 0 10
172 40 60 1 1 0 15 0 0 10
173 40 60 1 1 0 15 0 0 10
174 40 60 1 1 0 15 0 0 10
175 40 60 1 1 0 15 0 0 10
176 40 61 1 1 0 15 0 0 10
177 40 61 1 1 0 15 0 0 10
178 40 61 1 1 0 15 0 0 11
179 40 61 1 1 0 15 0 0 11
180 40 62 1 1 0 15 0 0 11
181 40 62 1 1 0 15 0 0 12
182 40 62 1 1 0 15 0 0 12
183 40 63 1 1 0 15 0 0 12
184 40 63 1 1 0 15 0 0 12
185 40 63 1 1 0 15 0 0 12
186 40 63 1 1 0 15 0 0 12
187 40 63 1 1 0 15 0 0 12
188 40 63 1 1 0 15 0 0 12
189 40 63 1 1 0 16 0 0 12
190 40 63 1 1 0 16 0 0 12
191 40 63 1 1 0 16 0 0 13
192 40 63 1 1 0 16 0 0 13
193 40 63 1 1 0 16 0 0 13
194 40 63 1 1 0 16 0 0 14
195 40 63 1 1 0 16 0 0 14
196 40 63 1 1 0 16 0 0 14
197 40 63 1 1 0 16 0 0 14
198 40 63 1 1 0 16 0 0 14
199 40 63 1 1 0 16 0 0 14
200 40 63 1 1 0 16 0 0 15
201 40 63 1 1 0 17 0 0 16
202 40 63 1 1 0 17 0 0 16
203 40 63 1 1 0 17 0 0 16
204 40 63 1 1 0 17 0 0 17
205 40 63 1 1 0 17 0 0 17
206 40 63 1 1 0 17 0 0 17
207 40 63 1 1 0 18 0 0 17
208 40 63 1 1 0 18 0 0 17
209 40 63 1 1 0 18 0 0 17
210 40 63 1 1 0 18 0 0 17
211 40 63 1 1 0 18 0 0 17
212 40 63 1 1 0 18 0 0 17
213 40 63 1 1 0 18 0 0 17
214 40 63 1 1 0 18 0 0 17
215 40 63 1 1 0 18 0 0 17
216 40 63 1 1 0 18 0 0 17
217 40 63 1 1 0 18 0 0 17
218 40 63 1 1 0 18 0 0 17
219 40 63 1 1 0 18 0 0 17
220 40 63 1 1 0 18 0 0 17
221 40 63 1 1 0 18 0 0 17
222 40 63 1 1 0 18 0 0 17
223 40 63 1 1 0 18 0 0 17
224 40 63 1 1 0 19 0 0 17
225 40 63 1 1 0 19 0 0 17
226 40 63 1 1 0 19 0 0 17
227 40 63 1 1 0 20 0 0 17
228 40 63 1 1 0 21 0 0 17
229 40 63 1 1 0 21 0 0 17
230 40 63 1 1 0 21 0 0 17
231 40 63 1 1 0 21 0 0 17
232 40 63 1 1 0 21 0 0 17
233 40 63 1 1 0 21 0 0 18
234 40 63 1 1 0 21 0 0 18
235 40 64 1 1 0 21 0 0 18
236 40 64 1 1 0 21 0 0 18
237 40 65 1 1 0 21 0 0 18
238 40 65 1 1 0 21 0 0 19
239 40 65 1 1 0 21 0 0 19
240 40 66 1 1 0 21 0 0 19
241 40 66 1 1 0 22 0 0 19
242 40 66 1 1 0 22 0 0 19
243 40 66 1 1 0 22 0 0 19
244 40 66 1 1 0 22 0 0 19
245 40 66 1 1 0 22 0 0 19
246 40 66 1 1 0 22 0 0 19
247 40 66 1 1 0 22 0 0 19
248 40 66 1 1 0 22 0 0 19
249 40 66 1 1 0 23 0 0 19
250 40 66 1 1 0 23 0 0 19
251 40 66 1 1 0 23 0 0 19
252 40 66 1 1 0 23 0 0 19
253 40 66 1 1 0 23 0 0 20
254 40 66 1 1 0 23 0 0 20
255 40 66 1 1 0 23 0 0 20
256 40 66 1 1 0 23 0 0 20
257 40 66 1 1 0 23 0 0 20
258 40 66 1 1 0 23 0 0 20
259 40 66 1 1 0 23 0 0 20
260 40 66 1 1 0 23 0 0 20
261 40 66 1 1 0 23 0 0 20
262 40 66 1 1 0 23 0 0 20
263 40 66 1 1 0 23 0 0 20
264 40 66 1 1 0 23 0 0 20
265 40 66 1 1 0 23 0 0 20
266 40 66 1 1 0 23 0 0 20
267 40 66 1 1 0 23 0 0 20
268 40 66 1 1 0 23 0 0 20
269 40 66 1 1 0 23 0 0 20
270 40 66 1 1 0 23 0 0 20
271 40 66 1 1 0 23 0 0 21
272 40 66 1 1 0 23 0 0 21
273 40 66 1 1 0 23 0 0 21
274 40 66 1 1 0 23 0 0 21
275 40 66 1 1 0 23 0 0 22
276 40 66 1 1 0 23 0 0 22
277 40 67 1 1 0 23 0 0 22
278 40 67 1 1 0 23 0 0 22
279 40 67 1 1 0 24 0 0 23
280 40 67 1 1 0 24 0 0 23
281 40 67 1 1 0 24 0 0 23
282 40 67 1 1 0 24 0 0 23
283 40 67 1 1 0 24 0 0 23
284 40 67 1 1 0 24 0 0 23
285 40 67 1 1 0 24 0 0 23
286 40 67 1 1 0 24 0 0 23
287 40 67 1 1 0 24 0 0 23
288 40 67 1 1 0 24 0 0 23
289 40 67 1 1 0 24 0 0 24
290 40 67 1 1 0 24 0 0 25
291 40 67 1 1 0 24 0 0 25
292 40 67 1 1 0 24 0 0 25
293 40 67 1 1 0 24 0 0 25
294 40 67 1 1 0 24 0 0 25
295 40 67 1 1 0 24 0 0 25
296 40 67 1 1 0 24 0 0 25
297 40 67 1 1 0 24 0 0 25
298 40 67 1 1 0 24 0 0 25
299 40 67 1 1 0 24 0 0 25
300 40 67 1 1 0 24 0 0 25
301 40 67 1 1 0 24 0 0 25
302 40 67 1 1 0 24 0 0 25
303 40 67 1 1 0 25 0 0 25
304 40 67 1 1 0 25 0 0 25
305 40 67 1 1 0 25 0 0 25
306 40 67 1 1 0 25 0 0 25
307 40 67 1 1 0 25 0 0 25
308 40 67 1 1 0 25 0 0 25
309 40 67 1 1 0 25 0 0 25
310 40 67 1 1 0 25 0 0 25
311 40 67 1 1 0 25 0 0 26
312 40 67 1 1 0 25 0 0 26
313 40 67 1 1 0 25 0 0 26
314 40 67 1 1 0 25 0 0 26
315 40 67 1 1 0 25 0 0 26
316 40 67 1 1 0 25 0 0 26
317 40 67 1 1 0 25 0 0 26
318 40 68 1 1 0 25 0 0 27
319 40 68 1 1 0 25 0 0 27
320 40 68 1 1 0 25 0 0 27
321 40 68 1 1 0 25 0 0 27
322 40 68 1 1 0 25 0 0 27
323 40 68 1 1 0 25 0 0 27
324 40 68 1 1 0 25 0 0 27
325 40 68 1 1 0 25 0 0 27
326 40 68 1 1 0 25 0 0 27
327 40 68 1 1 0 25 0 0 28
328 40 69 1 1 0 25 0 0 28
329 40 69 1 1 0 25 0 0 29
330 40 69 1 1 0 25 0 0 29
331 40 69 1 1 0 25 0 0 29
332 40 69 1 1 0 25 0 0 29
333 40 69 1 1 0 25 0 0 29
334 40 69 1 1 0 25 0 0 29
335 40 69 1 1 0 25 0 0 29
336 40 69 1 1 0 25 0 0 29
337 40 69 1 1 0 25 0 0 29
338 40 69 1 1 0 25 0 0 29
339 40 69 1 1 0 26 0 0 29
340 40 69 1 1 0 26 0 0 29
341 40 69 1 1 0 26 0 0 29
342 40 69 1 1 0 26 0 0 29
343 40 69 1 1 0 26 0 0 29
344 40 69 1 1 0 26 0 0 29
345 40 69 1 1 0 26 0 0 29
346 40 69 1 1 0 26 0 0 29
347 40 69 1 1 0 27 0 0 29
348 40 69 1 1 0 27 0 0 29
349 40 69 1 1 0 27 0 0 29
350 40 69 1 1 0 27 0 0 29
351 40 69 1 1 0 27 0 0 30
352 40 69 1 1 0 27 0 0 30
353 40 69 1 1 0 27 0 0 30
354 40 70 1 1 0 27 0 0 30
355 40 70 1 1 0 27 0 0 30
356 40 70 1 1 0 27 0 0 30
357 40 70 1 1 0 27 0 0 30
358 40 70 1 1 0 28 0 0 31
359 40 70 1 1 0 28 0 0 31
360 40 70 1 1 0 28 0 0 31
361 40 70 1 1 0 28 0 0 31
362 40 70 1 1 0 28 0 0 31
363 40 70 1 1 0 28 0 0 31
364 40 70 1 1 0 28 0 0 31
365 40 70 1 1 0 28 0 0 31
366 40 70 1 1 0 28 0 0 32
367 40 70 1 1 0 28 0 0 32
368 40 70 1 1 0 28 0 0 32
369 40 70 1 1 0 28 0 0 32
370 40 71 1 1 0 28 0 0 32
371 40 71 1 1 0 28 0 0 32
372 40 71 1 1 0 28 0 0 32
373 40 71 1 1 0 28 0 0 32
374 40 71 1 1 0 28 0 0 32
375 40 71 1 1 0 28 0 0 32
376 40 72 1 1 0 28 0 0 32
377 40 72 1 1 0 28 0 0 32
378 40 72 1 1 0 28 0 0 32
379 40 73 1 1 0 28 0 0 32
380 40 73 1 1 0 28 0 0 32
381 40 73 1 1 0 29 0 0 32
382 40 75 1 1 0 29 0 0 32
383 40 75 1 1 0 29 0 0 32
384 40 75 1 1 0 29 0 0 32
385 40 76 1 1 0 30 0 0 32
386 40 77 1 1 0 30 0 0 32
387 40 77 1 1 0 30 0 0 33
388 40 77 1 1 0 30 0 0 33
389 40 77 1 1 0 30 0 0 33
390 40 77 1 1 0 30 0 0 33
391 40 78 1 1 0 30 0 0 34
392 40 78 1 1 0 30 0 0 34
393 40 78 1 1 0 31 0 0 35
394 40 78 1 1 0 31 0 0 35
395 40 78 1 1 0 31 0 0 35
396 40 78 1 1 0 31 0 0 35
397 40 78 1 1 0 32 0 0 35
398 40 78 1 1 0 32 0 0 35
399 40 78 1 1 0 32 0 0 35
400 40 78 1 1 0 32 0 0 35
401 40 78 1 1 0 32 0 0 35
402 40 78 1 1 0 32 0 0 35
403 40 78 1 1 0 32 0 0 35
404 40 78 1 1 0 32 0 0 35
405 40 78 1 1 0 32 0 0 35
406 40 78 1 1 0 32 0 0 35
407 40 78 1 1 0 32 0 0 35
408 40 78 1 1 0 32 0 0 35
409 40 78 1 1 0 32 0 0 35
410 40 78 1 1 0 32 0 0 35
411 40 78 1 1 0 32 0 0 35
412 40 78 1 1 0 32 0 0 35
413 40 78 1 1 0 32 0 0 35
414 40 78 1 1 0 32 0 0 35
415 40 78 1 1 0 32 0 0 35
416 40 78 1 1 0 32 0 0 35
417 40 78 1 1 0 32 0 0 35
418 40 78 1 1 0 32 0 0 35
419 40 78 1 1 0 32 0 0 35
420 40 79 1 1 0 32 0 0 35
421 40 79 1 1 0 32 0 0 35
422 40 79 1 1 0 32 0 0 35
423 40 79 1 1 0 32 0 0 35
424 40 80 1 1 0 32 0 0 36
425 40 81 1 1 0 32 0 0 36
426 40 83 1 1 0 32 0 0 36
427 40 83 1 1 0 32 0 0 36
428 40 83 1 1 0 32 0 0 36
429 40 83 1 1 0 32 0 0 36
430 40 83 1 1 0 32 0 0 36
431 40 84 1 1 0 32 0 0 37
432 40 85 1 1 0 32 0 0 37
433 40 85 1 1 0 32 0 0 37
434 40 85 1 1 0 32 0 0 37
435 40 85 1 1 0 32 0 0 37
436 40 85 1 1 0 32 0 0 37
437 40 85 1 1 0 32 0 0 37
438 40 85 1 1 0 32 0 0 37
439 40 86 1 1 0 32 0 0 37
440 40 86 1 1 0 32 0 0 37
441 40 86 1 1 0 32 0 0 37
442 40 86 1 1 0 32 0 0 37
443 40 86 1 1 0 32 0 0 38
444 40 86 1 1 0 32 0 0 38
445 40 86 1 1 0 32 0 0 38
446 40 86 1 1 0 32 0 0 38
447 40 86 1 1 0 32 0 0 38
448 40 86 1 1 0 33 0 0 38
449 40 86 1 1 0 33 0 0 38
450 40 86 1 1 0 33 0 0 38
451 40 86 1 1 0 33 0 0 38
452 40 86 1 1 0 33 0 0 38
453 40 86 1 1 0 33 0 0 38
454 40 86 1 1 0 33 0 0 39
455 40 86 1 1 0 33 0 0 39
456 40 86 1 1 0 33 0 0 39
457 40 86 1 1 0 33 0 0 39
458 40 86 1 1 0 33 0 0 39
459 40 86 1 1 0 33 0 0 39
460 40 86 1 1 0 33 0 0 39
461 40 86 1 1 0 33 0 0 39
462 40 86 1 1 0 33 0 0 39
463 40 87 1 1 0 33 0 0 40
464 40 88 1 1 0 33 0 0 40
465 40 89 1 1 0 33 0 0 40
466 40 89 1 1 0 33 0 0 40
467 40 89 1 1 0 33 0 0 40
468 40 89 1 1 0 33 0 0 40
469 40 89 1 1 0 33 0 0 40
470 40 89 1 1 0 33 0 0 40
471 40 90 1 1 0 33 0 0 40
472 40 90 1 1 0 33 0 0 40
473 40 90 1 1 0 33 0 0 40
474 40 90 1 1 0 33 0 0 41
475 40 90 1 1 0 33 0 0 41
476 40 90 1 1 0 33 0 0 42
477 40 90 1 1 0 33 0 0 42
478 40 90 1 1 0 33 0 0 42
479 40 90 1 1 0 33 0 0 42
480 40 90 1 1 0 33 0 0 42
481 40 90 1 1 0 33 0 0 42
482 40 90 1 1 0 33 0 0 42
483 40 90 1 1 0 33 0 0 42
484 40 90 1 1 0 33 0 0 42
485 40 90 1 1 0 33 0 0 42
486 40 90 1 1 0 33 0 0 42
487 40 90 1 1 0 33 0 0 42
488 40 90 1 1 0 33 0 0 42
489 40 90 1 1 0 33 0 0 42
490 40 90 1 1 0 33 0 0 42
491 40 90 1 1 0 33 0 0 42
492 40 90 1 1 0 33 0 0 42
493 40 90 1 1 0 33 0 0 42
494 40 90 1 1 0 33 0 0 42
495 40 90 1 1 0 33 0 0 42
496 40 90 1 1 0 33 0 0 42
497 40 90 1 1 0 33 0 0 42
498 40 90 1 1 0 33 0 0 42
499 40 90 1 1 0 33 0 0 42
500 40 90 1 1 0 33 0 0 42


==> plotdata/21.dat <==
Step DTU-Score DTU-AttachedBlocks DTU-SubmitAttempts DTU-CompletedTasks VS-Score VS-AttachedBlocks VS-SubmitAttempts VS-CompletedTasks ClearEvents
1 0 0 0 0 0 0 0 0 0
2 0 2 0 0 0 0 0 0 0
3 0 3 0 0 0 0 0 0 0
4 0 3 0 0 0 0 0 0 0
5 0 6 0 0 0 0 0 0 0
6 0 9 0 0 0 0 0 0 0
7 0 10 0 0 0 0 0 0 0
8 0 12 0 0 0 0 0 0 0
9 0 14 0 0 0 0 0 0 0
10 0 16 0 0 0 0 0 0 0
11 0 17 0 0 0 0 0 0 0
12 0 17 0 0 0 0 0 0 0
13 0 18 0 0 0 2 0 0 0
14 0 20 0 0 0 2 0 0 0
15 0 20 0 0 0 3 0 0 0
16 0 21 0 0 0 4 0 0 0
17 0 22 0 0 0 5 0 0 0
18 0 22 0 0 0 5 0 0 0
19 0 22 0 0 0 5 0 0 0
20 0 22 0 0 0 5 0 0 0
21 0 23 0 0 0 6 0 0 0
22 0 23 0 0 0 6 0 0 0
23 0 23 0 0 0 6 0 0 0
24 0 23 0 0 0 6 0 0 0
25 0 24 0 0 0 6 0 0 0
26 0 24 0 0 0 6 0 0 0
27 0 25 0 0 0 6 0 0 0
28 0 25 0 0 0 6 0 0 0
29 0 25 0 0 0 7 0 0 0
30 0 26 0 0 0 7 0 0 0
31 0 26 0 0 0 8 0 0 0
32 0 26 0 0 0 8 0 0 0
33 0 27 0 0 0 8 0 0 0
34 0 28 0 0 0 8 0 0 0
35 0 28 0 0 0 8 0 0 0
36 0 29 0 0 0 8 0 0 0
37 0 30 0 0 0 8 0 0 0
38 0 30 0 0 0 8 0 0 0
39 0 31 0 0 0 8 0 0 0
40 0 31 0 0 40 8 1 1 0
41 0 32 0 0 40 8 1 1 0
42 0 32 0 0 40 8 1 1 0
43 0 32 0 0 40 9 1 1 0
44 0 32 0 0 40 9 1 1 0
45 0 32 0 0 40 9 1 1 0
46 0 33 0 0 40 9 1 1 0
47 0 33 0 0 40 9 1 1 0
48 0 34 0 0 40 9 1 1 0
49 0 34 0 0 40 9 1 1 0
50 0 34 0 0 40 9 1 1 0
51 0 34 0 0 40 9 1 1 0
52 0 34 0 0 40 9 1 1 0
53 0 34 0 0 40 9 1 1 0
54 0 34 0 0 40 9 1 1 0
55 0 34 0 0 40 9 1 1 0
56 0 34 0 0 40 10 1 1 0
57 0 34 0 0 40 10 1 1 0
58 0 34 0 0 40 10 1 1 0
59 0 34 0 0 40 10 1 1 0
60 0 34 0 0 40 10 1 1 0
61 0 34 0 0 40 10 1 1 0
62 0 34 0 0 40 10 1 1 0
63 0 34 0 0 40 10 1 1 0
64 0 34 0 0 40 11 1 1 0
65 0 34 0 0 40 11 1 1 0
66 0 34 0 0 40 11 1 1 0
67 0 34 0 0 40 11 1 1 0
68 0 34 0 0 40 11 1 1 0
69 0 34 0 0 80 11 2 2 0
70 0 34 0 0 80 11 2 2 0
71 0 34 0 0 80 11 2 2 0
72 0 34 0 0 80 11 2 2 0
73 0 34 0 0 80 13 2 2 0
74 0 34 0 0 80 13 2 2 0
75 0 34 0 0 80 13 2 2 0
76 0 34 0 0 80 13 2 2 0
77 0 34 0 0 80 13 2 2 0
78 0 34 0 0 80 13 2 2 0
79 0 34 0 0 80 13 2 2 0
80 0 34 1 0 80 14 2 2 0
81 0 34 2 0 80 14 2 2 0
82 0 34 3 0 80 14 2 2 0
83 0 34 4 0 80 14 2 2 0
84 0 34 5 0 80 14 2 2 0
85 0 34 6 0 80 14 2 2 0
86 0 34 7 0 80 15 2 2 0
87 0 34 8 0 80 15 2 2 0
88 0 34 9 0 80 15 2 2 0
89 0 34 10 0 80 15 2 2 0
90 0 34 11 0 80 15 2 2 0
91 0 34 12 0 80 15 2 2 0
92 0 34 13 0 80 15 2 2 0
93 0 34 14 0 80 15 2 2 0
94 0 35 15 0 80 15 2 2 0
95 0 35 16 0 80 15 2 2 0
96 0 35 17 0 80 15 2 2 0
97 0 35 18 0 80 15 2 2 0
98 0 36 19 0 80 15 2 2 0
99 0 36 20 0 80 15 2 2 0
100 0 36 21 0 80 15 2 2 0
101 0 36 22 0 80 15 2 2 0
102 0 36 23 0 80 15 2 2 0
103 0 36 23 0 80 15 2 2 0
104 0 36 23 0 80 15 2 2 0
105 0 36 23 0 80 15 2 2 0
106 0 36 23 0 80 15 2 2 0
107 0 36 23 0 80 15 2 2 0
108 0 36 23 0 80 15 2 2 0
109 0 36 23 0 80 15 2 2 0
110 0 36 23 0 80 15 2 2 0
111 0 36 23 0 80 15 2 2 0
112 0 36 23 0 80 15 2 2 0
113 0 36 23 0 80 15 2 2 0
114 0 36 23 0 80 15 2 2 0
115 0 36 23 0 80 15 2 2 0
116 0 36 23 0 80 15 2 2 0
117 0 36 23 0 80 15 2 2 0
118 0 36 23 0 80 15 2 2 0
119 0 37 23 0 80 15 2 2 0
120 0 37 23 0 80 15 2 2 0
121 0 37 23 0 80 15 2 2 0
122 0 37 23 0 120 15 3 3 0
123 0 37 23 0 120 15 3 3 0
124 0 37 23 0 120 15 3 3 0
125 0 37 23 0 120 15 3 3 0
126 0 37 23 0 120 15 3 3 0
127 0 37 23 0 120 15 3 3 0
128 0 37 23 0 120 15 3 3 0
129 0 37 23 0 120 15 3 3 0
130 0 37 23 0 120 15 3 3 0
131 0 37 23 0 120 15 3 3 0
132 0 37 23 0 120 15 3 3 0
133 0 37 23 0 120 15 3 3 0
134 0 37 23 0 120 15 3 3 0
135 0 37 23 0 120 15 3 3 0
136 0 37 23 0 120 15 3 3 0
137 0 37 23 0 120 15 3 3 0
138 0 37 23 0 120 15 3 3 0
139 0 37 23 0 120 15 3 3 0
140 0 37 23 0 120 15 3 3 0
141 0 37 23 0 120 15 3 3 0
142 0 37 23 0 120 15 3 3 0
143 0 37 23 0 120 15 3 3 0
144 0 37 23 0 120 15 3 3 0
145 0 37 23 0 120 15 3 3 0
146 0 37 23 0 120 15 3 3 0
147 0 37 23 0 120 15 3 3 0
148 0 37 23 0 120 15 3 3 0
149 0 37 23 0 120 15 3 3 0
150 0 37 23 0 120 15 3 3 0
151 0 37 23 0 120 15 3 3 0
152 0 37 24 0 120 15 3 3 0
153 0 37 25 0 120 15 3 3 0
154 0 37 26 0 120 15 3 3 0
155 0 37 27 0 120 15 3 3 0
156 0 37 27 0 120 15 3 3 0
157 0 37 27 0 120 15 3 3 1
158 0 37 27 0 120 15 3 3 2
159 0 37 27 0 120 15 3 3 2
160 0 37 27 0 120 15 3 3 2
161 0 37 27 0 120 15 3 3 2
162 0 37 27 0 120 15 3 3 3
163 0 37 27 0 120 15 3 3 3
164 0 37 27 0 120 15 3 3 3
165 0 37 27 0 120 15 3 3 3
166 0 37 27 0 120 15 3 3 3
167 0 37 27 0 120 16 3 3 3
168 0 37 27 0 120 16 3 3 3
169 0 37 27 0 120 17 3 3 3
170 0 37 27 0 120 17 3 3 3
171 0 37 27 0 120 17 3 3 3
172 0 37 27 0 120 18 3 3 3
173 0 37 27 0 120 18 3 3 4
174 0 37 27 0 120 18 3 3 4
175 0 37 27 0 120 18 3 3 4
176 0 37 27 0 120 18 3 3 4
177 0 37 27 0 120 18 3 3 4
178 0 37 27 0 120 18 3 3 4
179 0 37 27 0 120 18 3 3 4
180 0 37 27 0 120 20 3 3 4
181 0 37 27 0 120 20 3 3 4
182 0 37 27 0 120 20 3 3 4
183 0 37 27 0 120 20 3 3 4
184 0 37 27 0 120 20 3 3 4
185 0 37 27 0 120 20 3 3 4
186 0 37 27 0 120 21 3 3 4
187 0 37 27 0 120 21 3 3 4
188 0 37 27 0 120 21 3 3 4
189 0 37 27 0 120 22 3 3 4
190 0 37 27 0 120 22 3 3 4
191 0 37 27 0 120 22 3 3 4
192 0 37 27 0 120 22 3 3 4
193 0 37 27 0 120 22 3 3 4
194 0 37 27 0 120 22 3 3 4
195 0 37 27 0 120 22 3 3 4
196 0 37 27 0 120 22 3 3 4
197 0 37 27 0 120 22 3 3 4
198 0 37 27 0 120 22 3 3 4
199 0 37 27 0 120 22 3 3 4
200 0 37 27 0 120 22 3 3 5
201 0 37 27 0 120 22 3 3 5
202 0 37 27 0 120 22 3 3 5
203 0 37 27 0 120 22 3 3 5
204 0 37 27 0 120 22 3 3 5
205 0 37 27 0 120 22 3 3 5
206 0 37 27 0 120 22 3 3 5
207 0 37 27 0 120 22 3 3 5
208 0 37 27 0 120 22 3 3 5
209 0 37 27 0 120 22 3 3 5
210 0 37 27 0 120 23 3 3 5
211 0 37 27 0 120 23 3 3 5
212 0 37 27 0 120 23 3 3 5
213 0 37 27 0 120 23 3 3 5
214 0 37 27 0 120 23 3 3 5
215 0 37 27 0 120 23 3 3 5
216 0 37 27 0 120 23 3 3 5
217 0 37 27 0 120 23 3 3 5
218 0 37 27 0 120 23 3 3 5
219 0 37 27 0 120 23 3 3 5
220 0 37 27 0 120 23 3 3 5
221 0 37 27 0 120 23 3 3 5
222 0 37 27 0 120 24 3 3 5
223 0 37 27 0 120 24 3 3 5
224 0 37 27 0 120 24 3 3 5
225 0 37 27 0 120 24 3 3 5
226 0 37 27 0 120 24 3 3 5
227 0 37 27 0 120 24 3 3 5
228 0 37 27 0 120 24 3 3 5
229 0 37 27 0 120 24 3 3 5
230 0 37 27 0 120 25 3 3 5
231 0 37 27 0 120 25 3 3 6
232 0 37 27 0 120 25 3 3 6
233 0 37 27 0 120 25 3 3 6
234 0 37 27 0 120 26 3 3 6
235 0 37 27 0 120 26 3 3 6
236 0 37 27 0 120 26 3 3 6
237 0 37 27 0 120 26 3 3 6
238 0 37 27 0 120 26 3 3 6
239 0 37 27 0 120 26 3 3 6
240 0 37 27 0 120 26 3 3 6
241 0 37 27 0 120 26 3 3 6
242 0 37 27 0 120 26 3 3 6
243 0 37 27 0 120 26 3 3 6
244 0 37 27 0 120 26 3 3 6
245 0 37 27 0 120 26 3 3 6
246 0 37 27 0 120 26 3 3 6
247 0 37 27 0 120 26 3 3 6
248 0 37 27 0 120 26 3 3 6
249 0 37 27 0 120 26 3 3 6
250 0 37 27 0 120 26 3 3 6
251 0 37 27 0 120 26 3 3 6
252 0 37 27 0 120 26 3 3 6
253 0 37 27 0 120 26 3 3 6
254 0 37 27 0 120 26 3 3 6
255 0 37 27 0 120 26 3 3 6
256 0 37 27 0 120 26 3 3 7
257 0 37 27 0 120 26 3 3 7
258 0 37 27 0 120 26 3 3 7
259 0 37 27 0 120 26 3 3 7
260 0 37 27 0 120 27 3 3 7
261 0 37 27 0 120 27 3 3 7
262 0 37 27 0 210 27 4 4 7
263 0 37 27 0 210 27 4 4 7
264 0 37 27 0 210 27 4 4 7
265 0 37 27 0 210 27 4 4 7
266 0 38 27 0 210 27 4 4 7
267 0 39 27 0 210 27 4 4 7
268 0 39 27 0 210 27 4 4 7
269 0 40 27 0 210 27 4 4 7
270 0 41 27 0 210 27 4 4 7
271 0 42 27 0 210 27 4 4 7
272 0 42 27 0 210 27 4 4 7
273 0 42 27 0 210 27 4 4 7
274 0 42 27 0 210 27 4 4 7
275 0 42 27 0 210 27 4 4 7
276 0 42 27 0 210 27 4 4 7
277 0 42 27 0 210 27 4 4 7
278 0 42 27 0 210 27 4 4 7
279 0 42 27 0 210 27 4 4 7
280 0 42 27 0 210 28 4 4 7
281 0 42 27 0 210 28 4 4 7
282 0 42 27 0 210 28 4 4 7
283 0 42 27 0 210 28 4 4 7
284 0 42 27 0 210 28 4 4 7
285 0 42 27 0 210 28 4 4 7
286 0 42 27 0 210 28 4 4 7
287 0 42 27 0 210 28 4 4 7
288 0 42 27 0 210 28 4 4 7
289 0 43 27 0 210 28 4 4 7
290 0 44 27 0 210 28 4 4 7
291 0 44 27 0 210 28 4 4 7
292 0 44 27 0 210 28 4 4 7
293 0 44 27 0 210 28 4 4 7
294 0 44 27 0 210 28 4 4 7
295 0 44 27 0 210 28 4 4 7
296 0 46 27 0 210 28 4 4 7
297 0 47 27 0 210 28 4 4 7
298 0 47 27 0 210 28 4 4 7
299 0 47 27 0 210 28 4 4 7
300 0 47 27 0 210 28 4 4 7
301 0 47 27 0 210 28 4 4 7
302 0 47 27 0 210 28 4 4 7
303 0 49 27 0 210 28 4 4 7
304 0 51 27 0 210 29 4 4 7
305 0 51 27 0 210 29 4 4 7
306 0 51 27 0 210 29 4 4 7
307 0 51 27 0 210 29 4 4 7
308 0 51 27 0 210 29 4 4 7
309 0 52 27 0 210 29 4 4 7
310 0 52 27 0 210 29 4 4 7
311 0 52 27 0 210 29 4 4 7
312 0 52 27 0 210 29 4 4 7
313 0 52 27 0 210 29 4 4 7
314 0 52 27 0 210 29 4 4 8
315 0 52 27 0 210 29 4 4 8
316 0 54 27 0 210 29 4 4 8
317 0 56 27 0 210 29 4 4 8
318 0 56 27 0 210 29 4 4 8
319 0 56 27 0 210 29 4 4 8
320 0 56 27 0 210 29 4 4 8
321 0 56 27 0 210 29 4 4 9
322 0 56 27 0 210 29 4 4 9
323 0 56 27 0 250 29 5 5 9
324 0 56 27 0 250 29 5 5 9
325 0 56 27 0 250 29 5 5 9
326 0 56 27 0 250 30 5 5 9
327 0 56 27 0 250 30 5 5 9
328 0 56 27 0 250 30 5 5 9
329 0 56 27 0 250 30 5 5 9
330 0 56 27 0 250 30 5 5 9
331 0 56 27 0 250 30 5 5 9
332 0 56 27 0 250 30 5 5 9
333 0 56 27 0 250 30 5 5 9
334 0 56 27 0 250 30 5 5 9
335 0 56 27 0 250 30 5 5 9
336 0 56 27 0 250 30 5 5 10
337 0 56 27 0 250 30 5 5 10
338 0 56 27 0 250 30 5 5 10
339 0 56 27 0 250 30 5 5 10
340 0 56 27 0 250 30 5 5 10
341 0 56 27 0 250 30 5 5 10
342 0 56 27 0 250 30 5 5 10
343 0 56 27 0 250 30 5 5 10
344 0 56 27 0 250 30 5 5 10
345 0 56 27 0 250 30 5 5 10
346 0 56 27 0 250 30 5 5 10
347 0 56 27 0 250 30 5 5 10
348 0 56 27 0 250 30 5 5 10
349 0 56 27 0 250 30 5 5 10
350 0 56 27 0 250 30 5 5 10
351 0 56 27 0 250 30 5 5 10
352 0 56 27 0 250 30 5 5 10
353 0 56 27 0 250 30 5 5 10
354 0 56 27 0 250 30 5 5 10
355 0 56 27 0 250 30 5 5 10
356 0 56 27 0 250 30 5 5 10
357 0 56 27 0 250 30 5 5 10
358 0 56 27 0 250 30 5 5 10
359 0 56 27 0 250 30 5 5 10
360 0 56 27 0 250 30 5 5 10
361 0 56 27 0 250 30 5 5 10
362 0 56 27 0 250 30 5 5 11
363 0 56 27 0 250 30 5 5 11
364 0 56 27 0 250 30 5 5 11
365 0 56 27 0 250 30 5 5 11
366 0 56 27 0 250 30 5 5 11
367 0 56 27 0 250 30 5 5 11
368 0 56 27 0 250 30 5 5 11
369 0 56 27 0 250 30 5 5 11
370 0 56 27 0 250 30 5 5 11
371 0 56 27 0 250 30 5 5 11
372 0 56 27 0 250 30 5 5 11
373 0 56 27 0 250 30 5 5 11
374 0 56 27 0 250 30 5 5 11
375 0 56 27 0 250 30 5 5 11
376 0 56 27 0 250 30 5 5 11
377 0 56 27 0 250 30 5 5 11
378 0 56 27 0 250 30 5 5 11
379 0 56 27 0 250 30 5 5 11
380 0 56 27 0 250 30 5 5 11
381 0 56 27 0 250 30 5 5 12
382 0 56 27 0 250 30 5 5 12
383 0 56 27 0 250 30 5 5 12
384 0 56 27 0 250 30 5 5 12
385 0 56 27 0 250 30 5 5 12
386 0 56 27 0 250 30 5 5 12
387 0 56 27 0 250 31 5 5 12
388 0 56 27 0 250 31 5 5 12
389 0 56 27 0 250 31 5 5 12
390 0 56 27 0 250 31 5 5 12
391 0 56 27 0 250 31 5 5 12
392 0 56 27 0 250 31 5 5 12
393 0 56 27 0 250 31 5 5 12
394 0 56 27 0 250 31 5 5 12
395 0 56 27 0 250 31 5 5 12
396 0 56 27 0 250 31 5 5 12
397 0 56 27 0 250 31 5 5 12
398 0 56 27 0 250 31 5 5 12
399 0 56 27 0 250 31 5 5 12
400 0 56 27 0 250 31 5 5 12
401 0 56 27 0 250 31 5 5 12
402 0 56 27 0 250 31 5 5 12
403 0 56 27 0 250 31 5 5 12
404 0 56 27 0 250 31 5 5 12
405 0 56 27 0 250 31 5 5 12
406 0 56 27 0 340 31 6 6 12
407 0 56 27 0 340 31 6 6 13
408 0 56 27 0 340 31 6 6 13
409 0 56 27 0 340 31 6 6 13
410 0 56 27 0 340 31 6 6 13
411 0 56 27 0 340 32 6 6 13
412 0 56 27 0 340 32 6 6 13
413 0 56 27 0 340 32 6 6 13
414 0 56 27 0 340 32 6 6 13
415 0 56 27 0 340 32 6 6 13
416 0 56 27 0 340 32 6 6 13
417 0 56 27 0 340 32 6 6 13
418 0 56 27 0 340 32 6 6 13
419 0 56 27 0 340 32 6 6 14
420 0 56 27 0 340 32 6 6 14
421 0 56 27 0 340 32 6 6 14
422 0 56 27 0 340 32 6 6 14
423 0 56 27 0 340 32 6 6 14
424 0 56 27 0 340 32 6 6 14
425 0 56 27 0 340 32 6 6 14
426 0 56 27 0 340 32 6 6 14
427 0 56 27 0 340 32 6 6 14
428 0 56 27 0 340 32 6 6 14
429 0 56 27 0 340 32 6 6 14
430 0 56 27 0 340 32 6 6 14
431 0 56 27 0 340 32 6 6 14
432 0 56 27 0 340 32 6 6 15
433 0 56 27 0 340 32 6 6 16
434 0 56 27 0 340 32 6 6 16
435 0 56 27 0 340 32 6 6 16
436 0 56 27 0 340 32 6 6 16
437 0 56 27 0 340 32 6 6 16
438 0 56 27 0 340 32 6 6 16
439 0 56 27 0 340 32 6 6 16
440 0 56 27 0 340 32 6 6 16
441 0 56 27 0 340 32 6 6 16
442 0 56 27 0 340 32 6 6 16
443 0 56 27 0 340 32 6 6 16
444 0 56 27 0 340 32 6 6 16
445 0 56 27 0 340 32 6 6 16
446 0 56 27 0 340 32 6 6 16
447 0 56 27 0 340 32 6 6 16
448 0 56 27 0 340 32 6 6 16
449 0 57 27 0 340 32 6 6 16
450 0 57 27 0 340 32 6 6 16
451 0 57 27 0 340 32 6 6 16
452 0 58 27 0 340 32 6 6 16
453 0 59 27 0 340 32 6 6 16
454 0 59 27 0 340 32 6 6 16
455 0 59 27 0 340 32 6 6 16
456 0 60 27 0 340 32 6 6 16
457 0 62 27 0 340 32 6 6 16
458 0 62 27 0 340 32 6 6 16
459 0 62 27 0 340 32 6 6 16
460 0 63 27 0 340 32 6 6 16
461 0 63 27 0 340 32 6 6 16
462 0 63 27 0 340 32 6 6 16
463 0 64 27 0 340 32 6 6 16
464 0 64 27 0 340 32 6 6 16
465 0 64 27 0 340 32 6 6 16
466 0 64 27 0 340 33 6 6 17
467 0 64 27 0 340 33 6 6 17
468 0 64 27 0 340 33 6 6 17
469 0 65 27 0 340 33 6 6 17
470 0 65 27 0 340 33 6 6 18
471 0 65 27 0 340 33 6 6 18
472 0 66 27 0 340 33 6 6 18
473 0 66 27 0 340 33 6 6 18
474 0 66 27 0 340 33 6 6 18
475 0 66 27 0 340 33 6 6 18
476 0 67 27 0 340 33 6 6 18
477 0 67 27 0 340 33 6 6 18
478 0 67 27 0 340 33 6 6 18
479 0 67 27 0 340 34 6 6 19
480 0 67 27 0 340 34 6 6 19
481 0 67 27 0 340 34 6 6 19
482 0 67 27 0 340 34 6 6 19
483 0 68 27 0 340 34 6 6 19
484 0 68 27 0 340 34 6 6 19
485 0 68 27 0 340 34 6 6 19
486 0 68 27 0 340 34 6 6 19
487 0 68 27 0 340 34 6 6 19
488 0 68 27 0 340 34 6 6 19
489 0 69 27 0 340 34 6 6 19
490 0 69 27 0 340 34 6 6 20
491 0 69 27 0 340 34 6 6 20
492 0 69 27 0 340 34 6 6 20
493 0 69 27 0 340 34 6 6 20
494 0 69 27 0 340 34 6 6 20
495 0 69 27 0 340 35 6 6 20
496 0 69 27 0 340 35 6 6 20
497 0 69 27 0 340 35 6 6 21
498 0 69 27 0 340 35 6 6 21
499 0 69 27 0 340 35 6 6 21
500 0 69 27 0 340 35 6 6 21


==> plotdata/22.dat <==
Step DTU-Score DTU-AttachedBlocks DTU-SubmitAttempts DTU-CompletedTasks VS-Score VS-AttachedBlocks VS-SubmitAttempts VS-CompletedTasks ClearEvents
1 0 0 0 0 0 0 0 0 0
2 0 2 0 0 0 0 0 0 0
3 0 3 0 0 0 0 0 0 0
4 0 4 0 0 0 0 0 0 0
5 0 4 0 0 0 0 0 0 0
6 0 7 0 0 0 0 0 0 0
7 0 9 0 0 0 0 0 0 1
8 0 10 0 0 0 0 0 0 1
9 0 12 0 0 0 0 0 0 1
10 0 15 0 0 0 0 0 0 1
11 0 15 0 0 0 0 0 0 1
12 0 16 0 0 0 0 0 0 1
13 0 19 0 0 0 0 0 0 1
14 0 20 0 0 0 1 0 0 1
15 0 22 0 0 0 1 0 0 1
16 0 23 0 0 0 2 0 0 1
17 0 23 0 0 0 4 0 0 1
18 0 24 0 0 0 4 0 0 1
19 0 25 0 0 0 5 0 0 1
20 0 27 0 0 0 5 0 0 1
21 0 27 0 0 0 5 0 0 1
22 0 27 0 0 0 5 0 0 1
23 0 28 0 0 0 5 0 0 1
24 0 28 0 0 0 6 0 0 1
25 0 29 0 0 0 6 0 0 1
26 0 30 0 0 0 6 0 0 1
27 0 30 0 0 0 7 0 0 1
28 0 30 0 0 0 7 0 0 2
29 0 31 0 0 0 7 0 0 2
30 0 31 0 0 0 7 0 0 2
31 0 32 0 0 0 7 0 0 2
32 0 33 0 0 0 7 0 0 2
33 0 33 0 0 0 7 0 0 2
34 0 33 0 0 0 7 0 0 2
35 0 34 0 0 0 7 0 0 2
36 0 34 0 0 0 7 0 0 2
37 0 34 0 0 0 8 0 0 2
38 0 34 0 0 0 8 0 0 2
39 0 34 0 0 0 8 0 0 2
40 0 34 0 0 0 8 0 0 2
41 0 34 0 0 0 9 0 0 2
42 0 34 0 0 0 9 0 0 2
43 0 34 0 0 0 9 0 0 2
44 0 34 0 0 0 9 0 0 2
45 0 34 0 0 0 9 0 0 2
46 0 34 0 0 0 9 0 0 2
47 0 35 0 0 0 9 0 0 2
48 0 35 0 0 0 9 0 0 2
49 0 35 0 0 0 9 0 0 2
50 0 35 0 0 0 9 0 0 2
51 0 35 0 0 0 9 0 0 2
52 0 35 0 0 0 9 0 0 2
53 0 35 0 0 0 9 0 0 2
54 0 35 0 0 0 9 0 0 3
55 0 35 0 0 0 9 0 0 3
56 0 35 0 0 0 9 0 0 3
57 0 35 0 0 0 9 0 0 3
58 0 35 0 0 0 9 0 0 3
59 0 35 0 0 0 10 0 0 3
60 0 35 0 0 0 10 0 0 3
61 0 35 0 0 0 10 0 0 3
62 0 35 0 0 0 10 0 0 3
63 0 35 0 0 0 10 0 0 3
64 0 35 0 0 0 10 0 0 3
65 0 35 0 0 0 11 0 0 3
66 0 35 0 0 0 12 0 0 3
67 0 35 0 0 0 12 0 0 3
68 0 35 0 0 0 12 0 0 3
69 0 35 0 0 0 12 0 0 3
70 0 35 0 0 0 12 0 0 3
71 0 35 0 0 0 12 0 0 3
72 0 35 0 0 0 12 0 0 3
73 0 35 0 0 40 12 1 1 3
74 0 35 0 0 40 12 1 1 3
75 0 35 0 0 40 12 1 1 4
76 0 35 0 0 40 12 1 1 4
77 0 35 0 0 40 12 1 1 4
78 0 35 0 0 40 12 1 1 4
79 0 35 0 0 40 12 1 1 4
80 0 35 0 0 40 12 1 1 4
81 0 35 0 0 40 12 1 1 4
82 0 35 0 0 40 12 1 1 4
83 0 35 0 0 40 13 1 1 4
84 0 35 0 0 40 13 1 1 4
85 0 35 0 0 40 14 1 1 4
86 0 35 0 0 40 14 1 1 4
87 0 35 0 0 40 14 1 1 4
88 0 35 0 0 40 14 1 1 5
89 0 35 0 0 40 14 1 1 5
90 0 35 0 0 40 14 1 1 5
91 0 35 0 0 40 14 1 1 5
92 0 35 0 0 40 15 1 1 5
93 0 35 0 0 40 15 1 1 5
94 0 35 0 0 40 15 1 1 5
95 0 35 0 0 40 15 1 1 5
96 0 35 0 0 40 15 1 1 5
97 0 35 0 0 40 15 1 1 5
98 0 35 0 0 40 15 1 1 5
99 0 35 0 0 40 15 1 1 5
100 0 35 0 0 40 15 1 1 5
101 0 35 0 0 40 15 1 1 5
102 0 35 0 0 40 15 1 1 5
103 0 35 0 0 40 15 1 1 5
104 0 35 0 0 40 15 1 1 5
105 0 35 0 0 40 15 1 1 5
106 0 35 0 0 40 15 1 1 5
107 0 35 0 0 40 15 1 1 5
108 0 35 0 0 40 15 1 1 5
109 0 35 0 0 40 15 1 1 5
110 0 35 0 0 40 15 1 1 5
111 0 35 0 0 40 15 1 1 5
112 0 35 0 0 40 15 1 1 5
113 0 36 0 0 40 15 1 1 5
114 0 36 0 0 40 15 1 1 5
115 0 36 0 0 40 15 1 1 5
116 0 36 0 0 40 15 1 1 5
117 0 38 0 0 40 15 1 1 5
118 0 38 0 0 40 15 1 1 5
119 0 38 0 0 40 15 1 1 5
120 0 40 0 0 40 15 1 1 5
121 0 40 0 0 40 15 1 1 5
122 0 40 0 0 40 15 1 1 5
123 0 41 0 0 40 15 1 1 5
124 0 41 0 0 40 15 1 1 5
125 0 41 0 0 40 15 1 1 5
126 0 41 0 0 40 15 1 1 5
127 0 41 0 0 40 15 1 1 5
128 0 41 0 0 40 15 1 1 5
129 0 41 0 0 40 15 1 1 5
130 0 41 0 0 40 15 1 1 5
131 0 41 0 0 40 15 1 1 5
132 0 41 0 0 40 15 1 1 5
133 0 41 0 0 40 15 1 1 5
134 0 41 0 0 40 15 1 1 5
135 0 41 0 0 40 15 1 1 6
136 0 41 0 0 40 15 1 1 6
137 0 41 0 0 40 15 1 1 6
138 0 41 0 0 40 15 1 1 6
139 0 41 0 0 40 15 1 1 6
140 0 41 0 0 40 15 1 1 6
141 0 41 0 0 40 15 1 1 6
142 0 41 0 0 40 15 1 1 6
143 0 41 0 0 40 16 1 1 6
144 0 41 0 0 40 16 1 1 6
145 0 41 0 0 40 16 1 1 6
146 0 41 0 0 40 17 1 1 6
147 0 41 0 0 40 18 1 1 6
148 0 41 0 0 40 18 1 1 6
149 0 41 0 0 40 18 1 1 6
150 0 41 0 0 40 19 1 1 6
151 0 41 0 0 40 20 1 1 6
152 0 41 0 0 40 20 1 1 6
153 0 41 0 0 40 20 1 1 6
154 0 41 0 0 40 20 1 1 6
155 0 41 0 0 40 20 1 1 6
156 0 41 0 0 40 20 1 1 6
157 0 41 0 0 40 20 1 1 6
158 0 41 0 0 40 20 1 1 6
159 0 41 0 0 40 20 1 1 6
160 0 41 0 0 40 20 1 1 6
161 0 41 0 0 40 20 1 1 6
162 0 41 0 0 40 20 1 1 6
163 0 41 0 0 40 20 1 1 6
164 0 41 0 0 40 20 1 1 6
165 0 41 0 0 40 20 1 1 6
166 0 41 0 0 40 20 1 1 6
167 0 41 0 0 40 20 1 1 6
168 0 41 0 0 40 20 1 1 6
169 0 41 0 0 40 20 1 1 6
170 0 41 0 0 40 20 1 1 6
171 0 41 0 0 40 20 1 1 6
172 0 41 0 0 40 20 1 1 6
173 0 41 0 0 40 20 1 1 6
174 0 41 0 0 40 20 1 1 6
175 0 41 0 0 40 20 1 1 6
176 0 41 0 0 40 20 1 1 6
177 0 41 0 0 40 20 1 1 6
178 0 41 0 0 40 20 1 1 6
179 0 41 0 0 40 20 1 1 6
180 0 41 0 0 40 20 1 1 6
181 0 41 0 0 40 20 1 1 6
182 0 41 0 0 40 20 1 1 6
183 0 41 0 0 40 20 1 1 6
184 0 41 0 0 40 20 1 1 6
185 0 41 0 0 40 20 1 1 6
186 0 41 0 0 40 20 1 1 6
187 0 41 0 0 40 20 1 1 6
188 0 41 0 0 40 20 1 1 6
189 0 41 0 0 40 20 1 1 6
190 0 41 0 0 40 20 1 1 6
191 0 41 0 0 40 20 1 1 6
192 0 41 0 0 40 20 1 1 6
193 0 41 0 0 40 20 1 1 6
194 0 41 0 0 40 20 1 1 6
195 0 41 0 0 40 20 1 1 6
196 0 41 0 0 40 20 1 1 6
197 0 41 0 0 40 20 1 1 6
198 0 41 0 0 40 20 1 1 6
199 0 41 0 0 40 20 1 1 6
200 0 41 0 0 40 20 1 1 6
201 0 41 0 0 40 20 1 1 6
202 0 41 0 0 40 20 1 1 6
203 0 41 0 0 40 20 1 1 6
204 0 41 0 0 40 20 1 1 6
205 0 41 0 0 40 20 1 1 6
206 0 42 0 0 40 20 1 1 6
207 0 42 0 0 40 20 1 1 7
208 0 44 0 0 40 20 1 1 7
209 0 45 0 0 40 20 1 1 7
210 0 45 0 0 40 20 1 1 7
211 0 45 0 0 40 20 1 1 7
212 0 45 0 0 40 20 1 1 7
213 0 45 0 0 40 20 1 1 7
214 0 45 0 0 40 20 1 1 7
215 0 45 0 0 40 20 1 1 7
216 0 45 0 0 40 20 1 1 7
217 0 45 0 0 40 20 1 1 7
218 0 45 0 0 40 20 1 1 7
219 0 45 0 0 40 20 1 1 7
220 0 46 0 0 40 20 1 1 7
221 0 46 0 0 40 20 1 1 7
222 0 46 0 0 40 20 1 1 7
223 0 46 0 0 40 20 1 1 7
224 0 47 0 0 40 20 1 1 7
225 0 47 0 0 40 20 1 1 7
226 0 47 0 0 40 20 1 1 7
227 0 48 0 0 40 20 1 1 7
228 0 48 0 0 40 20 1 1 7
229 0 48 0 0 40 20 1 1 7
230 0 48 0 0 40 20 1 1 7
231 0 49 0 0 40 20 1 1 7
232 0 49 0 0 40 20 1 1 7
233 0 49 0 0 40 20 1 1 7
234 0 49 0 0 40 20 1 1 7
235 0 49 0 0 40 20 1 1 7
236 0 49 0 0 40 20 1 1 7
237 0 49 0 0 40 20 1 1 7
238 0 49 0 0 40 20 1 1 7
239 0 49 0 0 40 20 1 1 7
240 0 49 0 0 40 20 1 1 7
241 0 49 0 0 40 20 1 1 7
242 0 49 0 0 40 20 1 1 7
243 0 49 0 0 40 20 1 1 7
244 0 49 0 0 40 20 1 1 7
245 0 49 0 0 40 20 1 1 7
246 0 49 0 0 40 20 1 1 7
247 0 49 0 0 40 20 1 1 7
248 0 49 0 0 40 20 1 1 7
249 0 49 0 0 40 20 1 1 7
250 0 49 0 0 40 20 1 1 7
251 0 49 0 0 40 20 1 1 7
252 0 49 0 0 40 20 1 1 7
253 0 49 0 0 40 20 1 1 7
254 0 49 0 0 40 20 1 1 7
255 0 49 0 0 40 20 1 1 7
256 0 50 0 0 40 20 1 1 7
257 0 50 0 0 40 20 1 1 7
258 0 50 0 0 40 20 1 1 7
259 0 50 0 0 40 20 1 1 7
260 0 50 0 0 40 20 1 1 7
261 0 50 0 0 40 20 1 1 7
262 0 50 0 0 40 20 1 1 7
263 0 50 0 0 40 20 1 1 7
264 0 50 0 0 40 20 1 1 7
265 0 50 0 0 40 20 1 1 7
266 0 50 0 0 40 20 1 1 7
267 0 50 0 0 40 20 1 1 7
268 0 50 0 0 40 20 1 1 7
269 0 50 0 0 40 20 1 1 7
270 0 50 0 0 40 20 1 1 7
271 0 50 0 0 40 20 1 1 7
272 0 50 0 0 40 20 1 1 7
273 0 50 0 0 40 20 1 1 7
274 0 50 0 0 40 20 1 1 7
275 0 50 0 0 40 20 1 1 7
276 0 50 0 0 40 20 1 1 8
277 0 50 0 0 40 20 1 1 8
278 0 50 0 0 40 20 1 1 8
279 0 50 0 0 40 20 1 1 8
280 0 50 0 0 40 20 1 1 8
281 0 50 0 0 40 20 1 1 8
282 0 50 0 0 40 20 1 1 8
283 0 50 0 0 40 20 1 1 8
284 0 51 0 0 40 20 1 1 8
285 0 51 0 0 40 20 1 1 8
286 0 52 0 0 40 21 1 1 8
287 0 52 0 0 40 23 1 1 8
288 0 53 0 0 40 24 1 1 8
289 0 53 0 0 40 24 1 1 8
290 0 53 0 0 40 24 1 1 8
291 0 54 0 0 40 24 1 1 8
292 0 54 0 0 40 24 1 1 8
293 0 54 0 0 40 24 1 1 8
294 0 54 0 0 40 24 1 1 8
295 0 54 0 0 40 24 1 1 9
296 0 54 0 0 40 24 1 1 9
297 0 54 0 0 40 24 1 1 9
298 0 54 0 0 40 24 1 1 9
299 0 54 0 0 40 24 1 1 9
300 0 54 0 0 40 24 1 1 9
301 0 54 0 0 40 24 1 1 9
302 0 54 0 0 40 24 1 1 9
303 0 54 0 0 40 24 1 1 9
304 0 54 0 0 40 24 1 1 9
305 0 54 0 0 40 24 1 1 9
306 0 54 0 0 40 24 1 1 9
307 0 54 0 0 40 24 1 1 9
308 0 54 0 0 40 24 1 1 9
309 0 54 0 0 40 24 1 1 9
310 0 54 0 0 40 24 1 1 9
311 0 54 0 0 40 24 1 1 10
312 0 54 0 0 40 24 1 1 10
313 0 54 0 0 40 24 1 1 10
314 0 54 0 0 40 24 1 1 10
315 0 54 0 0 40 24 1 1 10
316 0 54 0 0 40 24 1 1 11
317 0 54 0 0 40 24 1 1 11
318 0 54 0 0 40 24 1 1 11
319 0 54 0 0 40 24 1 1 11
320 0 54 0 0 40 24 1 1 11
321 0 54 0 0 40 24 1 1 11
322 0 54 0 0 40 24 1 1 11
323 0 54 0 0 40 24 1 1 11
324 0 55 0 0 40 24 1 1 11
325 0 55 0 0 40 24 1 1 11
326 0 55 0 0 40 24 1 1 11
327 0 55 0 0 40 24 1 1 11
328 0 55 0 0 40 24 1 1 11
329 0 55 0 0 40 24 1 1 11
330 0 55 0 0 40 24 1 1 11
331 0 55 0 0 40 24 1 1 11
332 0 55 0 0 40 24 1 1 11
333 0 55 0 0 40 24 1 1 11
334 0 55 0 0 40 24 1 1 11
335 0 56 0 0 40 24 1 1 11
336 0 56 0 0 40 24 1 1 11
337 0 56 0 0 40 24 1 1 11
338 0 57 0 0 40 24 1 1 11
339 0 57 0 0 40 24 1 1 11
340 0 57 0 0 40 24 1 1 11
341 0 57 0 0 40 24 1 1 11
342 0 57 0 0 40 24 1 1 11
343 0 57 0 0 40 24 1 1 11
344 0 57 0 0 40 24 1 1 11
345 0 57 0 0 40 24 1 1 11
346 0 57 0 0 40 24 1 1 11
347 0 57 0 0 40 24 1 1 11
348 0 57 0 0 40 24 1 1 11
349 0 57 0 0 40 24 1 1 11
350 0 57 0 0 40 24 1 1 11
351 0 57 0 0 40 24 1 1 11
352 0 57 0 0 40 24 1 1 11
353 0 57 0 0 40 24 1 1 11
354 0 57 0 0 40 24 1 1 11
355 0 57 0 0 40 24 1 1 11
356 0 57 0 0 40 24 1 1 11
357 0 57 0 0 40 24 1 1 11
358 0 57 0 0 40 24 1 1 11
359 0 57 0 0 40 24 1 1 11
360 0 57 0 0 40 24 1 1 11
361 0 57 0 0 40 24 1 1 11
362 0 57 0 0 40 24 1 1 11
363 0 57 0 0 40 24 1 1 11
364 0 57 0 0 40 24 1 1 11
365 0 57 0 0 40 24 1 1 11
366 0 57 0 0 40 24 1 1 11
367 0 57 0 0 40 24 1 1 11
368 0 57 0 0 40 24 1 1 12
369 0 57 0 0 40 24 1 1 12
370 0 57 0 0 40 24 1 1 12
371 0 57 0 0 40 24 1 1 12
372 0 57 0 0 40 24 1 1 12
373 0 57 0 0 40 24 1 1 12
374 0 57 0 0 40 24 1 1 12
375 0 57 0 0 40 24 1 1 12
376 0 57 0 0 40 24 1 1 12
377 0 57 0 0 40 24 1 1 12
378 0 57 0 0 40 24 1 1 12
379 0 57 0 0 40 24 1 1 12
380 0 58 0 0 40 24 1 1 12
381 0 58 0 0 40 24 1 1 12
382 0 58 0 0 40 24 1 1 12
383 0 58 0 0 40 24 1 1 12
384 0 58 0 0 40 24 1 1 12
385 0 58 0 0 40 24 1 1 12
386 0 58 0 0 40 24 1 1 12
387 0 58 0 0 40 24 1 1 12
388 0 58 0 0 40 24 1 1 12
389 0 58 0 0 40 24 1 1 12
390 0 58 0 0 40 24 1 1 12
391 0 58 0 0 40 24 1 1 12
392 0 58 0 0 40 24 1 1 12
393 0 58 0 0 40 24 1 1 12
394 0 58 0 0 40 24 1 1 12
395 0 58 0 0 40 24 1 1 12
396 0 58 0 0 40 24 1 1 12
397 0 58 0 0 40 24 1 1 12
398 0 58 0 0 40 24 1 1 12
399 0 58 0 0 40 24 1 1 12
400 0 58 0 0 40 24 1 1 12
401 0 58 0 0 40 24 1 1 12
402 0 58 0 0 40 25 1 1 12
403 0 58 0 0 40 25 1 1 12
404 0 58 0 0 40 25 1 1 12
405 0 58 0 0 40 25 1 1 12
406 0 58 0 0 40 25 1 1 12
407 0 58 0 0 40 25 1 1 12
408 0 58 0 0 40 25 1 1 12
409 0 58 0 0 40 25 1 1 12
410 0 58 0 0 40 25 1 1 12
411 0 58 0 0 40 25 1 1 12
412 0 58 0 0 40 25 1 1 12
413 0 58 0 0 40 25 1 1 12
414 0 58 0 0 40 25 1 1 12
415 0 58 0 0 40 25 1 1 12
416 0 58 0 0 40 25 1 1 12
417 0 58 0 0 40 25 1 1 12
418 0 58 0 0 40 25 1 1 13
419 0 58 0 0 40 25 1 1 13
420 0 58 0 0 40 25 1 1 13
421 0 58 0 0 40 25 1 1 13
422 0 58 0 0 40 25 1 1 13
423 0 58 0 0 40 25 1 1 13
424 0 58 0 0 40 25 1 1 13
425 0 58 0 0 40 25 1 1 14
426 0 58 0 0 40 25 1 1 14
427 0 59 0 0 40 25 1 1 14
428 0 60 0 0 40 25 1 1 14
429 0 60 0 0 40 25 1 1 14
430 0 60 0 0 40 25 1 1 14
431 0 60 0 0 40 25 1 1 14
432 0 60 0 0 40 25 1 1 14
433 0 60 0 0 40 25 1 1 15
434 0 61 0 0 40 25 1 1 15
435 0 62 0 0 40 25 1 1 15
436 0 62 0 0 40 25 1 1 15
437 0 62 0 0 40 25 1 1 15
438 0 62 0 0 40 25 1 1 15
439 0 62 0 0 40 25 1 1 15
440 0 62 0 0 40 25 1 1 15
441 0 62 0 0 40 25 1 1 15
442 0 62 0 0 40 25 1 1 15
443 0 62 0 0 40 25 1 1 15
444 0 62 0 0 40 25 1 1 15
445 0 62 0 0 40 25 1 1 15
446 0 62 0 0 40 25 1 1 15
447 0 62 0 0 40 25 1 1 15
448 0 62 0 0 40 25 1 1 15
449 0 62 0 0 40 25 1 1 15
450 0 62 0 0 40 25 1 1 15
451 0 62 0 0 40 25 1 1 15
452 0 62 0 0 40 25 1 1 15
453 0 62 0 0 40 25 1 1 15
454 0 62 0 0 40 25 1 1 15
455 0 63 0 0 40 25 1 1 15
456 0 63 0 0 40 25 1 1 15
457 0 63 0 0 40 25 1 1 15
458 0 63 0 0 40 25 1 1 15
459 0 63 0 0 40 25 1 1 15
460 0 64 0 0 40 25 1 1 15
461 0 64 0 0 40 25 1 1 15
462 0 64 0 0 40 25 1 1 15
463 0 64 0 0 40 25 1 1 15
464 0 64 0 0 40 25 1 1 15
465 0 64 0 0 40 25 1 1 15
466 0 64 0 0 40 25 1 1 16
467 0 64 0 0 40 25 1 1 17
468 0 64 0 0 40 25 1 1 17
469 0 65 0 0 40 25 1 1 17
470 0 65 0 0 40 25 1 1 17
471 0 65 0 0 40 25 1 1 17
472 0 65 0 0 40 25 1 1 17
473 0 66 0 0 40 25 1 1 17
474 0 66 0 0 40 25 1 1 17
475 0 66 0 0 40 25 1 1 17
476 0 67 0 0 40 25 1 1 17
477 0 67 0 0 40 25 1 1 17
478 0 67 0 0 40 25 1 1 17
479 0 68 0 0 40 25 1 1 17
480 0 68 0 0 40 25 1 1 17
481 0 68 0 0 40 25 1 1 17
482 0 68 0 0 40 25 1 1 17
483 0 69 0 0 40 25 1 1 17
484 0 69 0 0 40 25 1 1 17
485 0 69 0 0 40 25 1 1 17
486 0 70 0 0 40 25 1 1 17
487 0 70 0 0 40 25 1 1 17
488 0 70 0 0 40 25 1 1 17
489 0 70 0 0 40 25 1 1 17
490 0 70 0 0 40 25 1 1 17
491 0 70 0 0 40 25 1 1 17
492 0 70 0 0 40 25 1 1 17
493 0 70 0 0 40 25 1 1 17
494 0 70 0 0 40 25 1 1 17
495 0 70 0 0 40 25 1 1 17
496 0 70 0 0 40 25 1 1 17
497 0 70 0 0 40 25 1 1 17
498 0 70 0 0 40 25 1 1 17
499 0 70 0 0 40 25 1 1 17
500 0 70 0 0 40 25 1 1 17


==> plotdata/23.dat <==
Step DTU-Score DTU-AttachedBlocks DTU-SubmitAttempts DTU-CompletedTasks VS-Score VS-AttachedBlocks VS-SubmitAttempts VS-CompletedTasks ClearEvents
1 0 0 0 0 0 0 0 0 0
2 0 2 0 0 0 0 0 0 0
3 0 2 0 0 0 0 0 0 0
4 0 2 0 0 0 1 0 0 0
5 0 4 0 0 0 2 0 0 0
6 0 4 0 0 0 2 0 0 0
7 0 5 0 0 0 2 0 0 0
8 0 6 0 0 0 2 0 0 0
9 0 8 0 0 0 2 0 0 0
10 0 10 0 0 0 2 0 0 0
11 0 11 0 0 0 3 0 0 0
12 0 13 0 0 0 3 0 0 0
13 0 15 0 0 0 4 0 0 0
14 0 16 0 0 0 4 0 0 0
15 0 18 0 0 0 4 0 0 1
16 0 21 0 0 0 4 0 0 1
17 0 22 0 0 0 5 0 0 1
18 0 25 0 0 0 5 0 0 1
19 0 25 0 0 0 5 0 0 1
20 0 26 0 0 0 5 0 0 1
21 0 27 0 0 0 5 0 0 1
22 0 28 0 0 0 5 0 0 1
23 0 28 0 0 0 6 0 0 1
24 0 29 0 0 0 6 0 0 1
25 0 30 0 0 0 6 0 0 1
26 0 30 0 0 0 6 0 0 1
27 0 31 0 0 0 6 0 0 1
28 0 32 0 0 0 6 0 0 1
29 0 32 0 0 0 6 0 0 1
30 0 32 0 0 0 6 0 0 1
31 0 32 0 0 0 6 0 0 1
32 0 32 0 0 0 7 0 0 1
33 0 32 0 0 0 7 0 0 1
34 0 33 0 0 0 7 0 0 1
35 0 33 0 0 0 7 0 0 1
36 0 33 0 0 0 7 0 0 1
37 0 33 0 0 0 7 0 0 1
38 0 33 0 0 0 7 0 0 1
39 0 33 0 0 0 7 0 0 1
40 0 33 0 0 0 7 0 0 1
41 0 33 0 0 0 7 0 0 1
42 0 33 0 0 0 7 0 0 1
43 0 33 0 0 0 7 0 0 1
44 0 33 0 0 0 7 0 0 1
45 0 33 0 0 0 8 0 0 1
46 0 33 0 0 0 9 0 0 2
47 0 33 0 0 0 9 0 0 2
48 0 33 0 0 0 9 0 0 2
49 0 33 0 0 0 9 0 0 2
50 0 33 0 0 0 9 0 0 2
51 0 33 0 0 0 9 0 0 3
52 0 33 0 0 0 9 0 0 3
53 0 33 0 0 0 9 0 0 3
54 0 33 0 0 0 9 0 0 3
55 0 33 0 0 0 9 0 0 3
56 0 33 0 0 40 9 1 1 3
57 0 33 0 0 40 10 1 1 3
58 0 33 0 0 40 10 1 1 3
59 0 33 0 0 40 10 1 1 3
60 0 33 0 0 40 10 1 1 3
61 0 33 0 0 40 10 1 1 3
62 0 33 0 0 40 10 1 1 3
63 0 33 0 0 40 10 1 1 3
64 0 33 0 0 40 10 1 1 3
65 0 33 0 0 40 10 1 1 3
66 0 33 0 0 40 10 1 1 3
67 0 33 0 0 40 10 1 1 3
68 0 34 0 0 40 10 1 1 3
69 0 34 0 0 40 10 1 1 3
70 0 34 0 0 40 10 1 1 3
71 0 34 0 0 40 11 1 1 3
72 0 34 0 0 40 11 1 1 3
73 0 34 0 0 40 11 1 1 3
74 0 35 0 0 40 11 1 1 3
75 0 35 0 0 40 11 1 1 3
76 0 35 0 0 40 12 1 1 3
77 0 35 0 0 40 12 1 1 3
78 0 35 0 0 40 12 1 1 3
79 0 35 0 0 40 12 1 1 3
80 0 35 0 0 40 12 1 1 3
81 0 35 0 0 40 12 1 1 3
82 0 35 0 0 40 12 1 1 3
83 0 35 0 0 40 12 1 1 3
84 0 35 0 0 40 12 1 1 3
85 0 35 0 0 40 12 1 1 3
86 0 35 0 0 40 12 1 1 3
87 0 35 0 0 40 12 1 1 3
88 0 35 0 0 40 12 1 1 3
89 0 35 0 0 40 12 1 1 3
90 0 35 0 0 40 12 1 1 3
91 0 35 0 0 40 12 1 1 3
92 0 35 0 0 40 12 1 1 3
93 0 35 0 0 40 12 1 1 4
94 0 35 0 0 40 12 1 1 4
95 0 35 0 0 40 12 1 1 4
96 0 35 0 0 40 12 1 1 4
97 0 35 0 0 40 12 1 1 4
98 0 35 0 0 40 12 1 1 4
99 0 35 0 0 40 13 1 1 5
100 0 35 0 0 40 13 1 1 5
101 0 35 0 0 40 13 1 1 5
102 0 35 0 0 40 13 1 1 5
103 0 35 0 0 40 13 1 1 5
104 0 35 0 0 40 13 1 1 5
105 0 35 0 0 40 13 1 1 5
106 0 35 0 0 40 13 1 1 5
107 0 35 0 0 40 13 1 1 5
108 0 35 0 0 40 13 1 1 5
109 0 35 0 0 40 13 1 1 5
110 0 35 0 0 40 13 1 1 5
111 0 35 0 0 40 13 1 1 5
112 0 35 0 0 40 13 1 1 5
113 0 35 0 0 40 13 1 1 5
114 0 35 0 0 40 13 1 1 5
115 0 35 0 0 40 13 1 1 5
116 0 35 0 0 40 13 1 1 5
117 0 35 0 0 40 13 1 1 5
118 0 35 0 0 40 13 1 1 5
119 0 35 0 0 40 13 1 1 5
120 0 35 0 0 40 13 1 1 5
121 0 36 0 0 40 13 1 1 5
122 0 36 0 0 40 13 1 1 5
123 0 36 0 0 40 13 1 1 5
124 0 37 0 0 40 13 1 1 5
125 0 38 0 0 40 13 1 1 5
126 0 38 0 0 40 13 1 1 5
127 0 39 0 0 40 13 1 1 5
128 0 39 0 0 40 13 1 1 5
129 0 39 0 0 40 13 1 1 5
130 0 39 0 0 40 13 1 1 5
131 0 39 0 0 40 13 1 1 5
132 0 39 0 0 40 13 1 1 5
133 0 40 0 0 40 13 1 1 5
134 0 40 0 0 40 13 1 1 5
135 0 40 0 0 40 13 1 1 5
136 0 40 0 0 40 13 1 1 5
137 0 41 0 0 40 13 1 1 5
138 0 41 0 0 40 13 1 1 5
139 0 41 0 0 40 13 1 1 5
140 0 41 0 0 40 13 1 1 5
141 0 41 0 0 40 13 1 1 5
142 0 41 0 0 40 13 1 1 5
143 0 41 0 0 40 13 1 1 5
144 0 41 0 0 40 13 1 1 5
145 0 41 0 0 40 13 1 1 5
146 0 41 0 0 40 13 1 1 5
147 0 41 0 0 40 13 1 1 5
148 0 41 0 0 40 13 1 1 5
149 0 41 0 0 40 13 1 1 5
150 0 41 0 0 40 13 1 1 5
151 0 41 0 0 40 13 1 1 5
152 0 41 0 0 40 13 1 1 5
153 0 41 0 0 40 13 1 1 5
154 0 42 0 0 40 13 1 1 5
155 0 42 0 0 40 13 1 1 5
156 0 42 0 0 40 13 1 1 6
157 0 42 0 0 40 13 1 1 6
158 0 42 0 0 40 13 1 1 6
159 0 43 0 0 40 13 1 1 6
160 0 43 0 0 40 13 1 1 6
161 0 43 0 0 40 13 1 1 6
162 0 43 0 0 40 13 1 1 6
163 0 43 0 0 40 13 1 1 6
164 0 43 0 0 40 13 1 1 6
165 0 43 0 0 40 13 1 1 6
166 0 43 0 0 40 13 1 1 6
167 0 43 0 0 40 13 1 1 7
168 0 43 0 0 40 13 1 1 7
169 0 43 0 0 40 13 1 1 7
170 0 43 0 0 40 13 1 1 7
171 0 43 0 0 40 13 1 1 7
172 0 43 0 0 40 13 1 1 7
173 0 43 0 0 40 13 1 1 7
174 0 44 0 0 40 13 1 1 7
175 0 44 0 0 40 13 1 1 7
176 0 44 0 0 40 13 1 1 7
177 0 45 0 0 40 13 1 1 7
178 0 45 0 0 40 13 1 1 8
179 0 45 0 0 40 13 1 1 8
180 0 45 0 0 40 13 1 1 8
181 0 45 0 0 40 13 1 1 8
182 0 46 0 0 40 13 1 1 8
183 0 46 0 0 40 13 1 1 8
184 0 46 0 0 40 13 1 1 8
185 0 48 0 0 40 13 1 1 8
186 0 48 0 0 40 13 1 1 8
187 0 48 0 0 40 13 1 1 8
188 0 49 0 0 40 13 1 1 9
189 0 49 0 0 40 13 1 1 9
190 0 49 0 0 130 13 2 2 9
191 0 50 0 0 130 13 2 2 9
192 0 50 0 0 130 13 2 2 9
193 0 50 0 0 130 13 2 2 9
194 0 50 0 0 130 14 2 2 9
195 0 50 0 0 130 14 2 2 9
196 0 50 0 0 130 15 2 2 9
197 0 50 0 0 130 15 2 2 9
198 0 50 0 0 130 15 2 2 10
199 0 50 0 0 130 15 2 2 10
200 0 50 0 0 130 16 2 2 10
201 0 50 0 0 130 16 2 2 10
202 0 50 0 0 130 16 2 2 10
203 0 50 0 0 170 16 3 3 10
204 0 50 0 0 170 16 3 3 10
205 0 50 0 0 170 16 3 3 10
206 0 50 0 0 170 16 3 3 10
207 0 50 0 0 170 16 3 3 10
208 0 50 0 0 170 16 3 3 10
209 0 50 0 0 170 16 3 3 10
210 0 50 0 0 170 16 3 3 10
211 0 50 0 0 170 17 3 3 10
212 0 50 0 0 170 17 3 3 11
213 0 50 0 0 170 17 3 3 11
214 0 50 0 0 170 17 3 3 11
215 0 50 0 0 170 17 3 3 11
216 0 50 0 0 170 17 3 3 11
217 0 50 0 0 170 19 3 3 11
218 0 50 0 0 170 19 3 3 11
219 0 50 0 0 170 19 3 3 11
220 0 50 0 0 170 19 3 3 11
221 0 50 0 0 170 19 3 3 11
222 0 50 0 0 170 19 3 3 11
223 0 50 0 0 170 19 3 3 11
224 0 50 0 0 170 19 3 3 12
225 0 50 0 0 170 19 3 3 12
226 0 50 0 0 170 19 3 3 12
227 0 50 0 0 170 19 3 3 12
228 0 50 0 0 170 19 3 3 12
229 0 50 0 0 170 19 3 3 12
230 0 50 0 0 170 19 3 3 12
231 0 50 0 0 170 19 3 3 12
232 0 50 0 0 170 19 3 3 12
233 0 50 0 0 170 19 3 3 12
234 0 50 0 0 170 19 3 3 12
235 0 50 0 0 170 19 3 3 12
236 0 50 0 0 170 19 3 3 12
237 0 50 0 0 170 19 3 3 12
238 0 50 0 0 170 19 3 3 12
239 0 50 0 0 170 19 3 3 12
240 0 50 0 0 170 19 3 3 12
241 0 51 0 0 170 19 3 3 12
242 0 52 0 0 170 19 3 3 12
243 0 52 0 0 170 19 3 3 12
244 0 53 0 0 170 19 3 3 12
245 0 53 0 0 170 19 3 3 12
246 0 53 0 0 170 19 3 3 12
247 0 54 0 0 170 19 3 3 13
248 0 54 0 0 170 19 3 3 13
249 0 54 0 0 170 19 3 3 13
250 0 54 0 0 170 19 3 3 14
251 0 54 0 0 170 19 3 3 15
252 0 55 0 0 170 19 3 3 16
253 0 55 0 0 170 19 3 3 16
254 0 56 0 0 170 19 3 3 16
255 0 56 0 0 170 19 3 3 16
256 0 56 0 0 170 19 3 3 16
257 0 56 0 0 170 19 3 3 16
258 0 56 0 0 170 19 3 3 17
259 0 57 0 0 170 19 3 3 17
260 0 58 0 0 170 19 3 3 17
261 0 58 0 0 170 19 3 3 17
262 0 58 0 0 170 19 3 3 17
263 0 58 0 0 170 19 3 3 17
264 0 58 0 0 170 19 3 3 17
265 0 58 0 0 170 19 3 3 17
266 0 58 0 0 170 19 3 3 17
267 0 58 0 0 170 19 3 3 17
268 0 58 0 0 170 19 3 3 17
269 0 58 0 0 170 19 3 3 17
270 0 58 0 0 170 19 3 3 17
271 0 58 0 0 170 19 3 3 17
272 0 58 0 0 170 19 3 3 17
273 0 58 0 0 170 19 3 3 17
274 0 58 0 0 170 19 3 3 17
275 0 58 0 0 170 19 3 3 18
276 0 58 0 0 170 19 3 3 18
277 0 58 0 0 170 19 3 3 18
278 0 58 0 0 170 19 3 3 18
279 0 58 0 0 170 19 3 3 19
280 0 58 0 0 170 19 3 3 19
281 0 58 0 0 170 19 3 3 19
282 0 58 0 0 170 19 3 3 19
283 0 58 0 0 170 19 3 3 19
284 0 58 0 0 170 19 3 3 19
285 0 58 0 0 170 19 3 3 19
286 0 58 0 0 170 19 3 3 19
287 0 58 0 0 170 19 3 3 19
288 0 58 0 0 170 19 3 3 19
289 0 58 0 0 170 19 3 3 19
290 0 58 0 0 170 19 3 3 19
291 0 58 0 0 170 19 3 3 19
292 0 58 0 0 170 19 3 3 20
293 0 58 0 0 170 19 3 3 20
294 0 58 0 0 170 19 3 3 20
295 0 58 0 0 170 19 3 3 20
296 0 58 0 0 170 19 3 3 20
297 0 58 0 0 170 19 3 3 20
298 0 58 0 0 170 19 3 3 20
299 0 58 0 0 170 19 3 3 20
300 0 58 0 0 170 19 3 3 20
301 0 58 0 0 170 19 3 3 20
302 0 58 0 0 170 19 3 3 20
303 0 59 0 0 170 19 3 3 20
304 0 59 0 0 170 19 3 3 20
305 0 59 0 0 170 19 3 3 20
306 0 59 0 0 170 20 3 3 20
307 0 59 0 0 170 20 3 3 20
308 0 59 0 0 170 20 3 3 20
309 0 59 0 0 170 20 3 3 20
310 0 60 0 0 170 20 3 3 21
311 0 60 0 0 170 20 3 3 21
312 0 60 0 0 170 20 3 3 21
313 0 61 0 0 170 20 3 3 21
314 0 61 0 0 210 20 4 4 21
315 0 61 0 0 210 20 4 4 22
316 0 61 0 0 210 20 4 4 22
317 0 61 0 0 210 20 4 4 22
318 0 61 0 0 210 20 4 4 22
319 0 63 0 0 210 20 4 4 22
320 0 63 0 0 210 20 4 4 22
321 0 64 0 0 210 21 4 4 22
322 0 64 0 0 210 21 4 4 22
323 0 65 0 0 250 21 5 5 22
324 0 65 0 0 340 21 6 6 22
325 0 65 0 0 340 23 6 6 22
326 0 66 0 0 340 23 6 6 22
327 0 66 0 0 340 23 6 6 22
328 0 66 0 0 340 23 6 6 22
329 0 66 0 0 340 23 6 6 22
330 0 66 0 0 340 25 6 6 22
331 0 66 0 0 340 26 6 6 22
332 0 66 0 0 340 27 6 6 22
333 0 66 0 0 340 27 6 6 22
334 0 66 0 0 340 27 6 6 22
335 0 66 0 0 340 27 6 6 22
336 0 66 0 0 340 27 6 6 22
337 0 66 0 0 340 27 6 6 22
338 0 66 0 0 340 27 6 6 23
339 0 66 0 0 340 27 6 6 24
340 0 66 0 0 340 27 6 6 24
341 0 66 0 0 380 27 7 7 24
342 0 66 0 0 380 27 7 7 24
343 0 66 0 0 380 28 7 7 24
344 0 66 0 0 420 28 8 8 24
345 0 66 0 0 420 28 8 8 24
346 0 66 0 0 420 28 8 8 24
347 0 66 0 0 420 28 8 8 24
348 0 67 0 0 420 28 8 8 24
349 0 67 0 0 420 28 8 8 24
350 0 67 0 0 420 28 8 8 24
351 0 68 0 0 420 28 8 8 24
352 0 68 0 0 420 28 8 8 24
353 0 69 0 0 420 28 8 8 24
354 0 70 0 0 420 28 8 8 24
355 0 71 0 0 420 29 8 8 24
356 0 72 0 0 420 29 8 8 24
357 0 73 0 0 420 29 8 8 24
358 0 73 0 0 420 29 8 8 24
359 0 75 0 0 420 30 8 8 24
360 0 75 0 0 420 30 8 8 24
361 0 75 0 0 420 30 8 8 24
362 0 75 0 0 420 30 8 8 24
363 0 75 0 0 420 30 8 8 24
364 0 76 0 0 420 30 8 8 24
365 0 76 0 0 420 30 8 8 24
366 0 76 0 0 420 30 8 8 24
367 0 76 0 0 420 30 8 8 24
368 0 76 0 0 460 30 9 9 24
369 0 76 0 0 460 30 9 9 24
370 0 76 0 0 460 30 9 9 24
371 0 76 0 0 460 30 9 9 24
372 0 76 0 0 460 30 9 9 24
373 0 76 0 0 550 30 10 10 24
374 0 76 0 0 550 30 10 10 25
375 0 76 0 0 550 31 10 10 25
376 0 76 0 0 550 31 10 10 25
377 0 76 0 0 550 31 10 10 25
378 0 76 0 0 550 31 10 10 25
379 0 76 0 0 550 31 10 10 25
380 0 76 0 0 550 31 10 10 25
381 0 76 0 0 550 31 10 10 25
382 0 76 0 0 550 31 10 10 25
383 0 76 0 0 550 31 10 10 25
384 0 76 0 0 550 31 10 10 25
385 0 76 0 0 550 31 10 10 25
386 0 76 0 0 550 31 10 10 25
387 0 76 0 0 550 31 10 10 25
388 0 76 0 0 550 32 10 10 25
389 0 76 0 0 550 32 10 10 25
390 0 77 0 0 550 33 10 10 25
391 0 77 0 0 550 33 10 10 25
392 0 77 0 0 550 34 10 10 25
393 0 77 0 0 550 34 10 10 25
394 0 78 0 0 550 34 10 10 25
395 0 78 0 0 550 34 10 10 25
396 0 78 0 0 550 34 10 10 25
397 0 78 0 0 550 34 10 10 25
398 0 78 0 0 550 35 10 10 25
399 0 78 0 0 550 35 10 10 25
400 0 78 0 0 550 35 10 10 25
401 0 78 0 0 550 35 10 10 25
402 0 78 0 0 550 35 10 10 25
403 0 78 0 0 550 35 10 10 25
404 0 78 0 0 550 35 10 10 26
405 0 79 0 0 550 35 10 10 26
406 0 79 0 0 550 35 10 10 27
407 0 79 0 0 550 35 10 10 28
408 0 79 0 0 550 35 10 10 28
409 0 79 0 0 550 35 10 10 28
410 0 79 0 0 550 36 10 10 28
411 0 79 0 0 550 36 10 10 28
412 0 79 0 0 550 37 10 10 28
413 0 79 0 0 550 37 10 10 28
414 0 79 0 0 590 37 11 11 28
415 0 79 0 0 590 37 11 11 28
416 0 79 0 0 590 37 11 11 28
417 0 79 0 0 590 38 11 11 28
418 0 79 0 0 590 38 11 11 28
419 0 79 0 0 590 39 11 11 29
420 0 80 0 0 680 39 12 12 29
421 0 80 0 0 680 39 12 12 29
422 0 80 0 0 680 40 12 12 29
423 0 80 0 0 680 40 12 12 29
424 0 81 0 0 680 40 12 12 29
425 0 81 0 0 680 40 12 12 29
426 0 81 0 0 680 40 12 12 29
427 0 82 0 0 680 40 12 12 29
428 0 83 0 0 680 40 12 12 29
429 0 84 0 0 680 40 12 12 29
430 0 85 0 0 680 40 12 12 29
431 0 85 0 0 680 40 12 12 29
432 0 85 0 0 680 40 12 12 29
433 0 86 0 0 680 40 12 12 29
434 0 86 0 0 680 40 12 12 29
435 0 86 0 0 680 40 12 12 29
436 0 86 0 0 680 40 12 12 29
437 0 86 0 0 680 40 12 12 29
438 0 87 0 0 680 40 12 12 29
439 0 87 0 0 680 40 12 12 29
440 0 87 0 0 680 40 12 12 29
441 0 87 0 0 680 40 12 12 29
442 0 87 0 0 680 40 12 12 29
443 0 87 0 0 680 40 12 12 29
444 0 87 0 0 680 40 12 12 29
445 0 87 0 0 680 40 12 12 29
446 0 87 0 0 680 40 12 12 29
447 0 87 0 0 680 40 12 12 29
448 0 87 0 0 680 40 12 12 29
449 0 87 0 0 680 40 12 12 29
450 0 87 0 0 680 40 12 12 30
451 0 87 0 0 680 40 12 12 30
452 0 87 0 0 680 40 12 12 30
453 0 87 0 0 680 40 12 12 30
454 0 87 0 0 680 40 12 12 30
455 0 87 0 0 680 40 12 12 30
456 0 87 0 0 680 40 12 12 30
457 0 87 0 0 680 40 12 12 31
458 0 87 0 0 680 40 12 12 31
459 0 87 0 0 680 40 12 12 31
460 0 87 0 0 680 40 12 12 32
461 0 87 0 0 680 40 12 12 32
462 0 87 0 0 680 40 12 12 32
463 0 87 0 0 680 40 12 12 32
464 0 87 0 0 680 40 12 12 33
465 0 87 0 0 680 41 12 12 33
466 0 87 0 0 680 41 12 12 33
467 0 87 0 0 680 41 12 12 33
468 0 87 0 0 680 41 12 12 33
469 0 87 0 0 680 41 12 12 33
470 0 87 0 0 680 42 12 12 34
471 0 87 0 0 680 42 12 12 34
472 0 87 0 0 680 42 12 12 34
473 0 87 0 0 680 42 12 12 34
474 0 87 0 0 680 42 12 12 34
475 0 87 0 0 680 42 12 12 34
476 0 87 0 0 680 42 12 12 34
477 0 87 0 0 680 42 12 12 34
478 0 87 0 0 680 42 12 12 34
479 0 87 0 0 680 42 12 12 34
480 0 87 0 0 680 42 12 12 34
481 0 87 0 0 680 42 12 12 34
482 0 87 0 0 680 42 12 12 35
483 0 87 0 0 680 42 12 12 35
484 0 87 0 0 680 42 12 12 35
485 0 87 0 0 680 42 12 12 35
486 0 87 0 0 680 42 12 12 35
487 0 87 0 0 680 43 12 12 35
488 0 87 0 0 680 43 12 12 35
489 0 87 0 0 680 43 12 12 35
490 0 87 0 0 680 43 12 12 35
491 0 87 0 0 680 43 12 12 35
492 0 87 0 0 680 43 12 12 35
493 0 87 0 0 680 43 12 12 35
494 0 87 0 0 680 43 12 12 35
495 0 87 0 0 680 43 12 12 35
496 0 87 0 0 680 43 12 12 35
497 0 87 0 0 680 43 12 12 35
498 0 87 0 0 680 43 12 12 35
499 0 88 0 0 680 43 12 12 35
500 0 88 0 0 680 43 12 12 36


==> plotdata/31.dat <==
Step DTU-Score DTU-AttachedBlocks DTU-SubmitAttempts DTU-CompletedTasks VS-Score VS-AttachedBlocks VS-SubmitAttempts VS-CompletedTasks ClearEvents
1 0 0 0 0 0 0 0 0 0
2 0 1 0 0 0 0 0 0 0
3 0 1 0 0 0 0 0 0 0
4 0 1 0 0 0 0 0 0 0
5 0 1 0 0 0 0 0 0 0
6 0 2 0 0 0 0 0 0 0
7 0 4 0 0 0 0 0 0 0
8 0 6 0 0 0 0 0 0 0
9 0 7 0 0 0 0 0 0 0
10 0 8 0 0 0 0 0 0 0
11 0 8 0 0 0 0 0 0 0
12 0 9 0 0 0 0 0 0 0
13 0 10 0 0 0 0 0 0 0
14 0 10 0 0 0 0 0 0 0
15 0 12 0 0 0 0 0 0 0
16 0 13 0 0 0 0 0 0 0
17 0 13 0 0 0 0 0 0 0
18 0 13 0 0 0 0 0 0 0
19 0 13 0 0 0 0 0 0 0
20 0 14 0 0 0 0 0 0 0
21 0 14 0 0 0 0 0 0 0
22 0 15 0 0 0 0 0 0 0
23 0 16 0 0 0 0 0 0 0
24 0 16 0 0 0 0 0 0 0
25 0 16 0 0 0 0 0 0 0
26 0 16 0 0 0 0 0 0 0
27 0 18 0 0 0 0 0 0 0
28 0 18 0 0 0 0 0 0 0
29 0 18 0 0 0 0 0 0 0
30 0 19 0 0 0 0 0 0 0
31 0 19 0 0 0 0 0 0 0
32 0 19 0 0 0 0 0 0 0
33 0 20 0 0 0 0 0 0 1
34 0 20 0 0 0 0 0 0 1
35 0 20 0 0 0 0 0 0 1
36 0 21 0 0 0 0 0 0 2
37 0 21 0 0 0 0 0 0 2
38 0 22 0 0 0 0 0 0 2
39 0 23 0 0 0 0 0 0 2
40 0 23 0 0 0 0 0 0 2
41 0 24 0 0 0 0 0 0 2
42 0 24 0 0 0 0 0 0 3
43 0 25 0 0 0 0 0 0 3
44 0 27 0 0 0 0 0 0 3
45 0 27 0 0 0 0 0 0 3
46 0 28 0 0 0 0 0 0 3
47 0 29 0 0 0 0 0 0 3
48 0 29 0 0 0 0 0 0 3
49 0 29 0 0 0 0 0 0 3
50 0 29 0 0 0 0 0 0 3
51 0 29 0 0 0 0 0 0 3
52 0 29 0 0 0 0 0 0 3
53 0 29 0 0 0 0 0 0 3
54 0 29 0 0 0 0 0 0 3
55 0 29 0 0 0 0 0 0 3
56 0 29 0 0 0 0 0 0 3
57 0 31 0 0 0 0 0 0 3
58 0 31 0 0 0 0 0 0 3
59 0 31 0 0 0 0 0 0 3
60 0 33 0 0 0 0 0 0 3
61 0 33 0 0 0 0 0 0 3
62 0 33 0 0 0 0 0 0 3
63 0 35 0 0 0 0 0 0 3
64 0 35 0 0 0 0 0 0 4
65 0 36 0 0 0 0 0 0 4
66 0 37 0 0 0 0 0 0 4
67 0 37 0 0 0 0 0 0 4
68 0 37 0 0 0 0 0 0 4
69 0 38 0 0 0 0 0 0 4
70 0 38 0 0 0 0 0 0 4
71 0 38 0 0 0 0 0 0 4
72 0 39 0 0 0 0 0 0 4
73 0 39 0 0 0 0 0 0 4
74 0 39 0 0 0 0 0 0 4
75 0 39 0 0 0 0 0 0 4
76 0 39 0 0 0 0 0 0 4
77 0 39 0 0 0 0 0 0 4
78 0 39 0 0 0 0 0 0 4
79 0 39 0 0 0 0 0 0 4
80 0 39 0 0 0 0 0 0 4
81 0 39 0 0 0 0 0 0 4
82 0 39 0 0 0 0 0 0 4
83 0 39 0 0 0 0 0 0 4
84 0 39 0 0 0 0 0 0 4
85 0 39 0 0 0 0 0 0 4
86 0 39 0 0 0 0 0 0 4
87 0 39 0 0 0 0 0 0 4
88 0 39 0 0 0 0 0 0 4
89 0 39 0 0 0 0 0 0 4
90 0 39 0 0 0 1 0 0 4
91 0 39 0 0 0 1 0 0 4
92 0 40 0 0 0 1 0 0 4
93 0 41 0 0 0 1 0 0 4
94 0 41 0 0 0 1 0 0 5
95 0 41 0 0 0 1 0 0 5
96 0 41 0 0 0 1 0 0 5
97 0 41 0 0 0 1 0 0 5
98 0 42 0 0 0 1 0 0 5
99 0 42 0 0 0 1 0 0 5
100 0 42 0 0 0 1 0 0 5
101 0 42 0 0 0 1 0 0 5
102 0 42 0 0 0 1 0 0 5
103 0 42 0 0 0 1 0 0 5
104 0 42 0 0 0 1 0 0 5
105 0 42 0 0 0 1 0 0 5
106 0 43 0 0 0 1 0 0 5
107 0 43 0 0 0 2 0 0 6
108 0 43 0 0 0 2 0 0 6
109 0 43 0 0 0 2 0 0 6
110 0 43 0 0 0 2 0 0 6
111 0 43 0 0 0 4 0 0 6
112 0 43 0 0 0 5 0 0 6
113 0 43 0 0 0 5 0 0 6
114 0 43 0 0 0 5 0 0 6
115 0 43 0 0 0 5 0 0 6
116 0 43 0 0 0 5 0 0 7
117 0 43 0 0 0 5 0 0 7
118 0 43 0 0 0 5 0 0 7
119 0 43 0 0 0 5 0 0 7
120 40 43 1 1 0 5 0 0 7
121 40 43 1 1 0 5 0 0 7
122 40 43 1 1 0 5 0 0 7
123 40 43 1 1 0 5 0 0 7
124 40 43 1 1 0 5 0 0 7
125 40 43 1 1 0 5 0 0 7
126 40 43 1 1 0 5 0 0 7
127 40 43 1 1 0 5 0 0 7
128 40 43 1 1 0 5 0 0 7
129 40 43 1 1 0 5 0 0 7
130 40 44 1 1 0 6 0 0 7
131 40 44 1 1 0 6 0 0 7
132 40 44 1 1 0 6 0 0 7
133 40 45 1 1 0 6 0 0 7
134 40 45 1 1 0 6 0 0 7
135 40 45 1 1 0 6 0 0 7
136 40 46 1 1 0 7 0 0 7
137 40 46 1 1 0 7 0 0 7
138 40 46 1 1 0 7 0 0 8
139 40 47 1 1 0 7 0 0 8
140 40 48 1 1 0 7 0 0 8
141 40 48 1 1 0 7 0 0 9
142 40 48 1 1 0 7 0 0 9
143 40 49 1 1 0 7 0 0 9
144 40 49 1 1 0 7 0 0 9
145 40 49 1 1 0 7 0 0 9
146 40 50 1 1 0 7 0 0 9
147 40 50 1 1 0 7 0 0 9
148 40 50 1 1 0 7 0 0 9
149 40 50 1 1 0 7 0 0 9
150 40 50 1 1 0 7 0 0 9
151 40 51 1 1 0 7 0 0 9
152 40 51 1 1 0 7 0 0 9
153 40 51 1 1 0 7 0 0 9
154 40 51 1 1 0 7 0 0 9
155 40 51 1 1 0 7 0 0 9
156 40 51 1 1 0 8 0 0 9
157 40 51 1 1 0 9 0 0 9
158 40 51 1 1 0 9 0 0 9
159 40 51 1 1 0 9 0 0 9
160 40 51 1 1 0 9 0 0 9
161 40 51 1 1 0 9 0 0 9
162 40 51 1 1 0 9 0 0 9
163 40 51 1 1 0 9 0 0 9
164 40 51 1 1 0 9 0 0 9
165 40 51 1 1 0 9 0 0 9
166 40 51 1 1 0 9 0 0 9
167 40 51 1 1 0 9 0 0 9
168 40 51 1 1 0 9 0 0 9
169 40 51 1 1 0 9 0 0 9
170 40 51 1 1 0 9 0 0 9
171 40 51 1 1 0 9 0 0 9
172 40 51 1 1 0 9 0 0 9
173 40 51 1 1 0 9 0 0 9
174 40 51 1 1 0 9 0 0 9
175 40 51 1 1 0 9 0 0 9
176 40 51 1 1 0 9 0 0 9
177 40 51 1 1 0 10 0 0 9
178 40 51 1 1 0 10 0 0 9
179 40 51 1 1 0 10 0 0 9
180 40 51 1 1 0 10 0 0 9
181 40 51 1 1 0 10 0 0 9
182 40 51 1 1 90 10 1 1 9
183 40 51 1 1 90 10 1 1 9
184 40 51 1 1 90 10 1 1 9
185 40 51 1 1 90 10 1 1 9
186 40 51 1 1 90 10 1 1 9
187 40 51 1 1 90 11 1 1 9
188 40 51 1 1 90 11 1 1 9
189 40 51 1 1 90 11 1 1 9
190 40 51 1 1 90 11 1 1 9
191 40 51 1 1 90 11 1 1 9
192 40 51 1 1 90 11 1 1 9
193 40 51 1 1 90 11 1 1 9
194 40 51 1 1 90 11 1 1 9
195 40 51 1 1 90 12 1 1 9
196 40 51 1 1 90 12 1 1 9
197 40 51 1 1 90 12 1 1 9
198 40 51 1 1 90 12 1 1 9
199 40 51 1 1 90 12 1 1 9
200 40 51 1 1 90 12 1 1 10
201 40 52 1 1 90 12 1 1 10
202 40 52 1 1 90 13 1 1 10
203 40 52 1 1 90 13 1 1 10
204 40 52 1 1 90 14 1 1 10
205 40 53 1 1 90 14 1 1 10
206 40 53 1 1 90 14 1 1 10
207 40 53 1 1 90 14 1 1 10
208 40 54 1 1 130 14 2 2 10
209 40 54 1 1 130 14 2 2 10
210 40 54 1 1 130 14 2 2 10
211 40 54 1 1 130 14 2 2 10
212 40 54 1 1 130 14 2 2 10
213 40 54 1 1 130 14 2 2 10
214 40 54 1 1 130 14 2 2 10
215 40 55 1 1 130 14 2 2 10
216 40 55 1 1 130 14 2 2 10
217 40 55 1 1 130 14 2 2 10
218 40 55 1 1 130 14 2 2 10
219 40 56 1 1 130 14 2 2 10
220 40 56 1 1 130 14 2 2 10
221 40 56 1 1 130 14 2 2 10
222 40 56 1 1 130 14 2 2 11
223 40 56 1 1 130 14 2 2 11
224 40 57 1 1 130 14 2 2 11
225 40 57 1 1 130 14 2 2 11
226 40 57 1 1 130 14 2 2 11
227 40 57 1 1 130 14 2 2 11
228 40 57 1 1 130 14 2 2 11
229 40 57 1 1 130 14 2 2 11
230 40 57 1 1 130 15 2 2 11
231 40 57 1 1 130 15 2 2 11
232 40 57 1 1 130 15 2 2 11
233 40 57 1 1 130 15 2 2 11
234 40 57 1 1 130 15 2 2 11
235 40 57 1 1 130 15 2 2 11
236 40 57 1 1 130 15 2 2 11
237 40 57 1 1 130 16 2 2 11
238 40 57 1 1 130 16 2 2 11
239 40 57 1 1 130 16 2 2 11
240 40 57 1 1 130 16 2 2 11
241 40 57 1 1 130 16 2 2 11
242 40 57 1 1 130 17 2 2 11
243 40 57 1 1 130 17 2 2 11
244 40 57 1 1 130 17 2 2 11
245 40 57 1 1 130 17 2 2 12
246 40 57 1 1 130 17 2 2 12
247 40 57 1 1 130 17 2 2 12
248 40 57 1 1 130 17 2 2 13
249 40 57 1 1 170 17 3 3 13
250 40 57 1 1 170 17 3 3 13
251 40 57 1 1 170 17 3 3 13
252 40 57 1 1 170 17 3 3 13
253 40 57 1 1 170 17 3 3 13
254 40 57 1 1 170 17 3 3 13
255 40 57 1 1 170 17 3 3 13
256 40 57 1 1 170 17 3 3 13
257 40 58 1 1 170 17 3 3 14
258 40 58 1 1 170 17 3 3 14
259 40 58 1 1 170 17 3 3 14
260 40 59 1 1 170 17 3 3 14
261 40 59 1 1 170 17 3 3 14
262 40 59 1 1 170 17 3 3 14
263 40 59 1 1 170 17 3 3 14
264 40 59 1 1 170 17 3 3 14
265 40 59 1 1 170 18 3 3 14
266 40 59 1 1 170 19 3 3 14
267 40 59 1 1 170 19 3 3 14
268 40 59 1 1 170 19 3 3 14
269 40 59 1 1 170 19 3 3 14
270 40 59 1 1 170 20 3 3 14
271 40 60 1 1 170 20 3 3 14
272 40 61 1 1 170 20 3 3 14
273 40 63 1 1 170 20 3 3 14
274 40 63 1 1 170 20 3 3 14
275 40 64 1 1 170 20 3 3 14
276 40 65 1 1 210 20 4 4 15
277 40 65 1 1 210 20 4 4 15
278 40 65 1 1 210 20 4 4 15
279 40 65 1 1 210 20 4 4 15
280 40 65 1 1 210 20 4 4 15
281 40 65 1 1 210 20 4 4 15
282 40 65 1 1 210 20 4 4 16
283 40 65 1 1 210 20 4 4 16
284 40 65 1 1 210 21 4 4 16
285 40 65 1 1 210 21 4 4 16
286 40 65 1 1 210 21 4 4 16
287 40 65 1 1 210 21 4 4 16
288 40 65 1 1 210 21 4 4 16
289 40 65 1 1 210 21 4 4 16
290 40 65 1 1 210 21 4 4 16
291 40 66 1 1 210 21 4 4 16
292 40 66 1 1 210 21 4 4 16
293 40 66 1 1 210 21 4 4 16
294 40 68 1 1 210 21 4 4 16
295 40 68 1 1 210 21 4 4 16
296 40 68 1 1 210 21 4 4 16
297 40 69 1 1 210 21 4 4 16
298 40 70 1 1 210 21 4 4 16
299 40 70 1 1 210 21 4 4 16
300 40 71 1 1 210 21 4 4 17
301 40 72 1 1 210 21 4 4 17
302 40 72 1 1 210 21 4 4 17
303 40 72 1 1 210 21 4 4 17
304 40 72 1 1 210 21 4 4 17
305 40 72 1 1 210 21 4 4 17
306 40 73 1 1 210 22 4 4 17
307 40 73 1 1 210 22 4 4 17
308 40 73 1 1 210 22 4 4 17
309 40 73 1 1 210 22 4 4 17
310 40 73 1 1 210 22 4 4 17
311 40 73 1 1 210 23 4 4 17
312 40 73 1 1 210 23 4 4 17
313 40 73 1 1 210 23 4 4 17
314 40 73 1 1 210 23 4 4 17
315 40 73 1 1 210 23 4 4 18
316 40 73 1 1 210 23 4 4 18
317 40 73 1 1 210 23 4 4 18
318 40 73 1 1 210 23 4 4 18
319 40 73 1 1 210 23 4 4 18
320 40 73 1 1 210 23 4 4 18
321 40 73 1 1 210 23 4 4 18
322 40 73 1 1 210 23 4 4 18
323 40 73 1 1 210 23 4 4 18
324 40 73 1 1 210 23 4 4 18
325 40 73 1 1 210 23 4 4 18
326 40 73 1 1 210 23 4 4 18
327 40 73 1 1 210 23 4 4 19
328 40 73 1 1 210 23 4 4 19
329 40 73 1 1 210 23 4 4 19
330 40 73 1 1 210 23 4 4 19
331 40 73 1 1 210 23 4 4 19
332 40 73 1 1 210 23 4 4 19
333 40 73 1 1 210 23 4 4 19
334 40 73 1 1 210 23 4 4 19
335 40 73 1 1 300 23 5 5 19
336 40 73 1 1 300 23 5 5 19
337 40 73 1 1 300 23 5 5 19
338 40 73 1 1 300 24 5 5 19
339 40 73 1 1 300 24 5 5 19
340 40 73 1 1 300 24 5 5 19
341 40 73 1 1 300 24 5 5 19
342 40 73 1 1 300 24 5 5 19
343 40 73 1 1 300 24 5 5 19
344 40 73 1 1 300 25 5 5 19
345 40 73 1 1 300 26 5 5 19
346 40 73 1 1 300 26 5 5 19
347 40 73 1 1 300 26 5 5 19
348 40 73 1 1 300 26 5 5 19
349 40 73 1 1 300 26 5 5 19
350 40 73 1 1 300 26 5 5 19
351 40 73 1 1 300 26 5 5 19
352 40 73 1 1 300 26 5 5 19
353 40 73 1 1 300 26 5 5 19
354 40 73 1 1 300 26 5 5 19
355 40 73 1 1 300 26 5 5 19
356 40 73 1 1 300 26 5 5 19
357 40 73 1 1 300 26 5 5 20
358 40 73 1 1 300 26 5 5 20
359 40 74 1 1 300 27 5 5 20
360 40 74 1 1 300 27 5 5 20
361 40 74 1 1 300 27 5 5 20
362 40 74 1 1 300 27 5 5 20
363 40 74 1 1 300 27 5 5 20
364 40 74 1 1 300 27 5 5 20
365 40 74 1 1 300 27 5 5 21
366 40 74 1 1 300 27 5 5 21
367 40 75 1 1 300 27 5 5 21
368 40 75 1 1 300 27 5 5 21
369 40 75 1 1 300 27 5 5 21
370 40 75 1 1 340 27 6 6 21
371 40 76 1 1 340 27 6 6 21
372 40 76 1 1 340 27 6 6 21
373 40 76 1 1 340 27 6 6 21
374 40 76 1 1 340 27 6 6 21
375 40 76 1 1 340 27 6 6 21
376 40 76 1 1 340 28 6 6 21
377 40 76 1 1 340 29 6 6 21
378 40 76 1 1 340 29 6 6 21
379 40 76 1 1 340 29 6 6 21
380 40 76 1 1 340 29 6 6 21
381 40 76 1 1 340 29 6 6 21
382 40 76 1 1 340 29 6 6 21
383 40 76 1 1 340 29 6 6 21
384 40 76 1 1 340 29 6 6 21
385 40 76 1 1 340 29 6 6 21
386 40 76 1 1 340 29 6 6 21
387 40 76 1 1 340 30 6 6 21
388 40 76 1 1 340 30 6 6 21
389 40 76 1 1 340 30 6 6 21
390 40 76 1 1 340 30 6 6 21
391 40 76 1 1 340 30 6 6 21
392 40 76 1 1 340 30 6 6 21
393 40 76 1 1 340 30 6 6 21
394 40 76 1 1 340 30 6 6 21
395 40 76 1 1 340 30 6 6 21
396 40 76 1 1 340 30 6 6 21
397 40 76 1 1 340 30 6 6 21
398 40 76 1 1 340 30 6 6 21
399 40 76 1 1 340 30 6 6 21
400 40 76 1 1 340 30 6 6 21
401 40 76 1 1 380 31 7 7 21
402 40 76 1 1 380 31 7 7 21
403 40 76 1 1 380 31 7 7 21
404 40 76 1 1 380 31 7 7 21
405 40 76 1 1 380 31 7 7 21
406 40 76 1 1 380 31 7 7 21
407 40 76 1 1 380 31 7 7 21
408 40 76 1 1 380 31 7 7 21
409 40 76 1 1 380 31 7 7 21
410 40 76 1 1 380 31 7 7 21
411 40 76 1 1 380 31 7 7 21
412 40 76 1 1 380 31 7 7 21
413 40 76 1 1 380 31 7 7 21
414 40 76 1 1 380 31 7 7 21
415 40 76 1 1 380 31 7 7 21
416 40 76 1 1 380 31 7 7 21
417 40 76 1 1 380 31 7 7 21
418 40 76 1 1 380 31 7 7 21
419 40 76 1 1 380 32 7 7 21
420 40 76 1 1 380 32 7 7 21
421 40 76 1 1 380 32 7 7 21
422 40 76 1 1 380 32 7 7 21
423 40 76 1 1 380 32 7 7 21
424 40 76 1 1 380 32 7 7 21
425 40 76 1 1 380 32 7 7 21
426 40 76 1 1 380 32 7 7 21
427 40 76 1 1 380 32 7 7 21
428 40 76 1 1 380 32 7 7 21
429 40 76 1 1 380 32 7 7 21
430 40 76 1 1 380 32 7 7 21
431 40 76 1 1 380 32 7 7 21
432 40 77 1 1 380 32 7 7 21
433 40 77 1 1 380 32 7 7 21
434 40 78 1 1 380 32 7 7 21
435 40 78 1 1 380 32 7 7 21
436 40 78 1 1 380 32 7 7 21
437 40 79 1 1 380 32 7 7 21
438 40 79 1 1 380 32 7 7 21
439 40 79 1 1 380 32 7 7 21
440 40 79 1 1 380 32 7 7 21
441 40 79 1 1 380 32 7 7 21
442 40 80 1 1 380 32 7 7 21
443 40 80 1 1 380 32 7 7 21
444 40 81 1 1 380 32 7 7 21
445 40 81 1 1 380 32 7 7 21
446 40 81 1 1 380 32 7 7 21
447 40 81 1 1 380 32 7 7 21
448 40 81 1 1 380 32 7 7 21
449 40 81 1 1 380 32 7 7 21
450 40 81 1 1 380 33 7 7 21
451 40 82 1 1 380 33 7 7 21
452 40 82 1 1 380 33 7 7 21
453 40 82 1 1 380 33 7 7 21
454 40 82 1 1 380 33 7 7 21
455 40 82 1 1 380 33 7 7 21
456 40 82 1 1 380 33 7 7 22
457 40 82 1 1 380 33 7 7 22
458 40 82 1 1 380 33 7 7 22
459 40 82 1 1 380 33 7 7 22
460 40 82 1 1 380 33 7 7 22
461 40 82 1 1 380 33 7 7 22
462 40 82 1 1 380 33 7 7 22
463 40 82 1 1 380 33 7 7 22
464 40 82 1 1 380 34 7 7 22
465 40 83 1 1 380 34 7 7 22
466 40 83 1 1 380 34 7 7 22
467 40 83 1 1 380 34 7 7 22
468 40 83 1 1 380 34 7 7 22
469 40 83 1 1 380 35 7 7 22
470 40 83 1 1 380 35 7 7 22
471 40 83 1 1 380 35 7 7 22
472 40 83 1 1 380 35 7 7 22
473 40 83 1 1 380 35 7 7 22
474 40 83 1 1 380 35 7 7 22
475 40 83 1 1 380 35 7 7 22
476 40 84 1 1 380 35 7 7 22
477 40 84 1 1 380 35 7 7 22
478 40 84 1 1 380 35 7 7 22
479 40 86 1 1 380 35 7 7 22
480 40 86 1 1 380 35 7 7 22
481 40 86 1 1 380 35 7 7 22
482 40 87 1 1 380 35 7 7 22
483 40 87 1 1 380 35 7 7 22
484 40 88 1 1 380 35 7 7 22
485 40 88 1 1 380 36 7 7 22
486 40 88 1 1 380 36 7 7 22
487 40 88 1 1 380 36 7 7 22
488 40 88 1 1 380 36 7 7 22
489 40 88 1 1 380 36 7 7 22
490 40 88 1 1 380 36 7 7 22
491 40 88 1 1 380 36 7 7 22
492 40 88 1 1 380 36 7 7 22
493 40 88 1 1 380 36 7 7 22
494 40 88 1 1 380 36 7 7 22
495 40 88 1 1 380 36 7 7 22
496 40 88 1 1 380 36 7 7 22
497 40 88 1 1 380 36 7 7 23
498 40 88 1 1 380 36 7 7 23
499 40 88 1 1 380 36 7 7 23
500 40 88 1 1 380 36 7 7 24


==> plotdata/32.dat <==
Step DTU-Score DTU-AttachedBlocks DTU-SubmitAttempts DTU-CompletedTasks VS-Score VS-AttachedBlocks VS-SubmitAttempts VS-CompletedTasks ClearEvents
1 0 0 0 0 0 0 0 0 0
2 0 2 0 0 0 0 0 0 0
3 0 4 0 0 0 0 0 0 0
4 0 5 0 0 0 0 0 0 0
5 0 8 0 0 0 0 0 0 0
6 0 11 0 0 0 0 0 0 0
7 0 12 0 0 0 0 0 0 0
8 0 15 0 0 0 0 0 0 0
9 0 17 0 0 0 0 0 0 0
10 0 19 0 0 0 0 0 0 0
11 0 20 0 0 0 0 0 0 0
12 0 22 0 0 0 0 0 0 0
13 0 22 0 0 0 0 0 0 0
14 0 24 0 0 0 0 0 0 0
15 0 25 0 0 0 0 0 0 0
16 0 25 0 0 0 0 0 0 0
17 0 26 0 0 0 0 0 0 0
18 0 26 0 0 0 0 0 0 0
19 0 26 0 0 0 0 0 0 0
20 0 28 0 0 0 0 0 0 0
21 0 28 0 0 0 0 0 0 0
22 0 29 0 0 0 0 0 0 0
23 0 30 0 0 0 0 0 0 0
24 0 30 0 0 0 0 0 0 0
25 0 31 0 0 0 0 0 0 0
26 0 32 0 0 0 0 0 0 0
27 0 32 0 0 0 0 0 0 0
28 0 33 0 0 0 0 0 0 0
29 0 35 0 0 0 0 0 0 0
30 0 36 0 0 0 0 0 0 0
31 0 36 0 0 0 0 0 0 0
32 0 37 0 0 0 0 0 0 0
33 0 37 0 0 0 0 0 0 0
34 0 37 0 0 0 0 0 0 0
35 0 37 0 0 0 0 0 0 0
36 0 37 0 0 0 0 0 0 0
37 0 37 0 0 0 0 0 0 0
38 0 37 0 0 0 0 0 0 0
39 0 38 0 0 0 0 0 0 1
40 0 38 0 0 0 0 0 0 1
41 0 38 0 0 0 0 0 0 1
42 0 38 0 0 0 0 0 0 1
43 0 38 0 0 0 0 0 0 1
44 0 38 0 0 0 0 0 0 1
45 0 38 0 0 0 0 0 0 1
46 0 38 0 0 0 0 0 0 1
47 0 38 0 0 0 0 0 0 1
48 0 38 0 0 0 0 0 0 1
49 0 38 0 0 0 0 0 0 1
50 0 38 0 0 0 0 0 0 1
51 0 38 0 0 0 0 0 0 2
52 0 40 0 0 0 0 0 0 2
53 0 40 0 0 0 0 0 0 2
54 0 40 0 0 0 0 0 0 2
55 0 40 0 0 0 0 0 0 2
56 0 41 0 0 0 0 0 0 3
57 0 41 0 0 0 0 0 0 3
58 0 42 0 0 0 0 0 0 3
59 0 43 0 0 0 0 0 0 3
60 0 44 0 0 0 0 0 0 3
61 0 44 0 0 0 0 0 0 3
62 0 44 0 0 0 0 0 0 3
63 0 45 0 0 0 0 0 0 3
64 0 45 0 0 0 0 0 0 3
65 0 46 0 0 0 0 0 0 3
66 0 46 0 0 0 0 0 0 3
67 0 46 0 0 0 0 0 0 3
68 0 46 0 0 0 0 0 0 3
69 0 46 0 0 0 0 0 0 3
70 0 47 0 0 0 0 0 0 4
71 0 47 0 0 0 0 0 0 4
72 0 47 0 0 0 0 0 0 4
73 0 47 0 0 0 0 0 0 4
74 0 47 0 0 0 0 0 0 4
75 0 47 0 0 0 0 0 0 4
76 0 47 0 0 0 0 0 0 4
77 0 47 0 0 0 0 0 0 4
78 0 47 0 0 0 0 0 0 4
79 90 47 1 1 0 0 0 0 4
80 90 47 1 1 0 0 0 0 4
81 90 47 1 1 0 0 0 0 4
82 90 47 1 1 0 0 0 0 4
83 90 47 1 1 0 0 0 0 4
84 90 48 1 1 0 0 0 0 4
85 90 49 1 1 0 0 0 0 4
86 90 49 1 1 0 0 0 0 4
87 90 49 1 1 0 0 0 0 4
88 90 49 1 1 0 0 0 0 4
89 90 50 1 1 0 0 0 0 4
90 90 50 1 1 0 0 0 0 5
91 90 51 1 1 0 1 0 0 5
92 90 51 1 1 0 1 0 0 5
93 90 52 1 1 0 1 0 0 5
94 90 53 1 1 0 1 0 0 5
95 90 53 1 1 0 1 0 0 5
96 90 54 1 1 0 1 0 0 5
97 90 54 1 1 0 1 0 0 5
98 90 55 1 1 0 1 0 0 5
99 90 55 1 1 0 1 0 0 5
100 90 57 1 1 0 1 0 0 5
101 90 57 1 1 0 1 0 0 5
102 90 57 1 1 0 1 0 0 5
103 90 57 1 1 0 2 0 0 5
104 90 57 1 1 0 2 0 0 6
105 90 57 1 1 0 2 0 0 6
106 90 57 1 1 0 2 0 0 7
107 90 57 1 1 0 2 0 0 7
108 90 57 1 1 0 2 0 0 7
109 90 58 1 1 0 2 0 0 7
110 90 58 1 1 0 2 0 0 7
111 90 58 1 1 0 2 0 0 7
112 90 58 1 1 0 2 0 0 7
113 90 59 1 1 0 3 0 0 7
114 90 59 1 1 0 3 0 0 7
115 90 59 1 1 0 3 0 0 7
116 90 59 1 1 0 3 0 0 7
117 90 59 1 1 0 3 0 0 7
118 90 59 1 1 0 3 0 0 7
119 90 59 1 1 0 3 0 0 7
120 90 59 1 1 0 3 0 0 7
121 90 59 1 1 0 3 0 0 7
122 90 59 1 1 0 3 0 0 7
123 90 59 1 1 0 4 0 0 7
124 90 59 1 1 0 4 0 0 8
125 90 59 1 1 0 4 0 0 8
126 90 60 1 1 0 4 0 0 8
127 90 60 1 1 0 4 0 0 9
128 90 60 1 1 0 4 0 0 9
129 90 61 1 1 0 5 0 0 9
130 90 61 1 1 0 5 0 0 9
131 90 61 1 1 0 5 0 0 9
132 90 61 1 1 0 7 0 0 9
133 90 62 1 1 0 7 0 0 9
134 90 62 1 1 0 7 0 0 9
135 90 62 1 1 0 7 0 0 9
136 90 62 1 1 0 7 0 0 10
137 90 62 1 1 0 7 0 0 10
138 90 62 1 1 0 8 0 0 10
139 90 62 1 1 0 8 0 0 10
140 90 62 1 1 0 8 0 0 10
141 90 62 1 1 0 8 0 0 10
142 90 62 1 1 0 8 0 0 10
143 90 62 1 1 0 8 0 0 10
144 90 62 1 1 0 8 0 0 10
145 90 62 1 1 0 8 0 0 10
146 90 62 1 1 0 8 0 0 10
147 90 62 1 1 0 9 0 0 10
148 90 62 1 1 0 9 0 0 10
149 90 62 1 1 0 9 0 0 10
150 90 62 1 1 0 9 0 0 10
151 90 62 1 1 0 9 0 0 10
152 90 62 1 1 0 9 0 0 10
153 90 62 1 1 0 9 0 0 10
154 90 62 1 1 0 9 0 0 10
155 90 62 1 1 0 9 0 0 11
156 90 62 1 1 0 9 0 0 11
157 90 62 1 1 0 9 0 0 11
158 90 62 1 1 0 9 0 0 11
159 90 62 1 1 0 9 0 0 11
160 90 62 1 1 0 9 0 0 11
161 90 62 1 1 0 9 0 0 11
162 90 62 1 1 0 9 0 0 11
163 90 62 1 1 0 9 0 0 11
164 90 62 1 1 0 9 0 0 11
165 90 62 1 1 0 9 0 0 11
166 90 62 1 1 0 9 0 0 11
167 90 62 1 1 0 9 0 0 11
168 90 62 1 1 0 9 0 0 11
169 90 62 1 1 0 9 0 0 11
170 90 62 1 1 0 9 0 0 11
171 90 62 1 1 0 9 0 0 12
172 90 62 1 1 0 9 0 0 12
173 90 62 1 1 0 9 0 0 12
174 90 62 1 1 0 9 0 0 12
175 90 62 1 1 0 9 0 0 12
176 90 62 1 1 0 9 0 0 12
177 90 62 1 1 0 9 0 0 12
178 90 62 1 1 0 9 0 0 12
179 90 62 1 1 0 9 0 0 12
180 90 62 1 1 0 9 0 0 12
181 90 62 1 1 0 9 0 0 12
182 90 62 1 1 0 9 0 0 12
183 90 62 1 1 0 9 0 0 12
184 90 62 1 1 0 9 0 0 12
185 90 62 1 1 0 9 0 0 12
186 90 62 1 1 0 9 0 0 12
187 90 62 1 1 0 9 0 0 13
188 90 62 1 1 0 9 0 0 13
189 90 62 1 1 0 9 0 0 13
190 90 62 1 1 0 9 0 0 13
191 90 62 1 1 0 9 0 0 13
192 90 62 1 1 0 9 0 0 13
193 90 62 1 1 0 9 0 0 13
194 90 62 1 1 0 9 0 0 13
195 90 62 1 1 0 9 0 0 13
196 90 62 1 1 0 9 0 0 14
197 90 62 1 1 0 9 0 0 14
198 90 63 1 1 0 9 0 0 14
199 90 63 1 1 0 9 0 0 14
200 90 63 1 1 0 9 0 0 14
201 90 64 1 1 0 9 0 0 14
202 90 64 1 1 0 9 0 0 14
203 90 64 1 1 0 9 0 0 14
204 90 65 1 1 0 9 0 0 14
205 90 65 1 1 0 9 0 0 14
206 90 66 1 1 0 9 0 0 14
207 90 67 1 1 0 9 0 0 14
208 90 67 1 1 0 9 0 0 14
209 90 67 1 1 0 9 0 0 14
210 90 67 1 1 0 9 0 0 14
211 90 67 1 1 0 9 0 0 14
212 90 68 1 1 0 9 0 0 14
213 90 68 1 1 0 9 0 0 14
214 90 68 1 1 0 9 0 0 14
215 90 68 1 1 0 9 0 0 15
216 90 68 1 1 0 9 0 0 15
217 90 68 1 1 0 9 0 0 15
218 90 70 1 1 0 9 0 0 15
219 90 71 1 1 0 9 0 0 15
220 90 71 1 1 0 9 0 0 15
221 90 72 1 1 0 9 0 0 15
222 90 73 1 1 0 9 0 0 15
223 90 73 1 1 0 9 0 0 15
224 90 74 1 1 0 9 0 0 15
225 90 75 1 1 0 9 0 0 15
226 90 76 1 1 0 9 0 0 15
227 90 77 1 1 0 9 0 0 15
228 90 78 1 1 0 9 0 0 15
229 90 79 1 1 0 9 0 0 15
230 90 80 1 1 0 9 0 0 15
231 90 80 1 1 0 9 0 0 15
232 90 80 1 1 0 9 0 0 15
233 90 80 1 1 0 9 0 0 15
234 90 80 1 1 0 9 0 0 15
235 90 80 1 1 0 9 0 0 15
236 90 80 1 1 0 9 0 0 15
237 90 80 1 1 0 9 0 0 15
238 90 80 1 1 0 9 0 0 15
239 90 80 1 1 0 9 0 0 15
240 90 80 1 1 0 9 0 0 15
241 90 80 1 1 0 9 0 0 15
242 90 80 1 1 0 9 0 0 15
243 90 80 1 1 0 9 0 0 15
244 90 80 1 1 0 9 0 0 15
245 90 80 1 1 0 9 0 0 15
246 90 80 1 1 0 9 0 0 15
247 90 80 1 1 0 9 0 0 15
248 90 80 1 1 0 9 0 0 15
249 90 80 1 1 0 9 0 0 15
250 90 80 1 1 0 9 0 0 15
251 90 80 1 1 0 9 0 0 15
252 90 80 1 1 0 9 0 0 15
253 90 80 1 1 0 9 0 0 15
254 90 80 1 1 0 9 0 0 15
255 90 80 1 1 0 9 0 0 15
256 90 80 1 1 0 9 0 0 15
257 90 80 1 1 0 9 0 0 15
258 90 81 1 1 0 9 0 0 15
259 90 82 1 1 0 9 0 0 15
260 90 82 1 1 0 9 0 0 15
261 90 83 1 1 0 9 0 0 15
262 90 83 1 1 0 9 0 0 15
263 90 83 1 1 0 9 0 0 15
264 90 84 1 1 0 9 0 0 15
265 90 84 1 1 0 9 0 0 15
266 90 84 1 1 0 9 0 0 15
267 90 84 1 1 0 9 0 0 15
268 90 84 1 1 0 9 0 0 15
269 90 84 1 1 0 9 0 0 15
270 90 84 1 1 0 9 0 0 15
271 90 84 1 1 0 9 0 0 15
272 90 84 1 1 0 9 0 0 15
273 90 84 1 1 0 9 0 0 15
274 90 84 1 1 0 9 0 0 15
275 90 84 1 1 0 9 0 0 15
276 90 84 1 1 0 9 0 0 15
277 90 84 1 1 0 9 0 0 15
278 90 84 1 1 0 9 0 0 15
279 90 84 1 1 0 9 0 0 15
280 90 84 1 1 0 9 0 0 15
281 90 84 1 1 0 9 0 0 15
282 90 84 1 1 0 9 0 0 15
283 90 84 1 1 0 9 0 0 15
284 90 84 1 1 0 9 0 0 15
285 90 84 1 1 0 10 0 0 15
286 90 84 1 1 0 11 0 0 15
287 90 84 1 1 0 11 0 0 15
288 90 84 1 1 0 11 0 0 15
289 90 84 1 1 0 11 0 0 15
290 90 85 1 1 0 11 0 0 15
291 90 85 1 1 0 12 0 0 15
292 90 85 1 1 0 12 0 0 15
293 90 85 1 1 0 12 0 0 15
294 90 85 1 1 0 12 0 0 15
295 90 85 1 1 0 12 0 0 15
296 90 85 1 1 0 12 0 0 15
297 90 86 1 1 0 12 0 0 15
298 90 86 1 1 0 12 0 0 15
299 90 86 1 1 0 12 0 0 15
300 90 86 1 1 0 12 0 0 15
301 90 86 1 1 0 12 0 0 15
302 90 86 1 1 0 12 0 0 15
303 90 86 1 1 0 12 0 0 15
304 90 86 1 1 0 12 0 0 15
305 90 86 1 1 0 12 0 0 15
306 90 86 1 1 0 12 0 0 15
307 90 86 1 1 0 12 0 0 15
308 90 86 1 1 0 12 0 0 15
309 90 86 1 1 0 12 0 0 15
310 90 87 1 1 0 12 0 0 15
311 90 87 1 1 0 13 0 0 15
312 90 87 1 1 0 13 0 0 15
313 90 87 1 1 0 13 0 0 15
314 90 87 1 1 0 13 0 0 15
315 90 87 1 1 0 13 0 0 15
316 90 87 1 1 0 13 0 0 15
317 90 87 1 1 0 13 0 0 15
318 130 87 2 2 0 13 0 0 15
319 130 87 2 2 0 13 0 0 15
320 130 87 2 2 0 14 0 0 15
321 130 87 2 2 0 15 0 0 15
322 130 87 2 2 0 15 0 0 15
323 130 87 2 2 0 15 0 0 15
324 130 87 2 2 0 15 0 0 15
325 130 87 2 2 0 15 0 0 15
326 130 88 2 2 0 15 0 0 15
327 130 88 2 2 0 15 0 0 15
328 130 88 2 2 0 15 0 0 15
329 130 89 2 2 0 15 0 0 15
330 130 89 2 2 0 15 0 0 15
331 130 89 2 2 0 15 0 0 15
332 130 90 2 2 0 15 0 0 15
333 130 90 2 2 0 15 0 0 15
334 130 90 2 2 0 16 0 0 15
335 130 91 2 2 0 16 0 0 15
336 130 91 2 2 0 16 0 0 15
337 130 91 2 2 0 16 0 0 15
338 130 91 2 2 0 16 0 0 15
339 130 91 2 2 0 16 0 0 15
340 130 91 2 2 0 16 0 0 15
341 130 91 2 2 0 16 0 0 15
342 130 91 2 2 0 16 0 0 15
343 130 91 2 2 0 17 0 0 15
344 130 91 2 2 0 17 0 0 15
345 130 91 2 2 0 17 0 0 15
346 130 91 2 2 0 17 0 0 15
347 130 91 2 2 0 17 0 0 15
348 130 91 2 2 0 18 0 0 15
349 130 91 2 2 0 19 0 0 15
350 130 91 2 2 0 19 0 0 15
351 130 91 2 2 0 19 0 0 15
352 130 91 2 2 40 19 1 1 15
353 130 91 2 2 40 19 1 1 15
354 130 91 2 2 40 20 1 1 15
355 130 91 2 2 40 20 1 1 15
356 130 91 2 2 40 20 1 1 15
357 130 91 2 2 40 20 1 1 15
358 130 91 2 2 40 20 1 1 15
359 130 91 2 2 40 20 1 1 15
360 130 91 2 2 40 20 1 1 16
361 130 91 2 2 40 20 1 1 16
362 130 91 2 2 40 20 1 1 16
363 130 91 2 2 40 21 1 1 16
364 130 91 2 2 40 21 1 1 16
365 130 91 2 2 40 21 1 1 16
366 130 91 2 2 40 21 1 1 16
367 130 91 2 2 40 21 1 1 16
368 130 91 2 2 40 21 1 1 16
369 130 91 2 2 40 22 1 1 16
370 130 91 2 2 40 22 1 1 16
371 130 91 2 2 40 22 1 1 16
372 130 91 2 2 40 22 1 1 16
373 130 91 2 2 40 22 1 1 16
374 130 91 2 2 40 22 1 1 16
375 130 92 2 2 40 22 1 1 17
376 130 93 2 2 40 22 1 1 17
377 130 93 2 2 40 22 1 1 17
378 130 93 2 2 40 23 1 1 17
379 130 95 2 2 40 23 1 1 17
380 130 95 2 2 40 23 1 1 17
381 130 96 2 2 40 23 1 1 17
382 130 99 2 2 40 23 1 1 17
383 130 100 2 2 40 23 1 1 17
384 130 101 2 2 40 23 1 1 17
385 130 102 2 2 40 23 1 1 17
386 130 102 2 2 40 24 1 1 17
387 130 102 2 2 40 24 1 1 17
388 130 104 2 2 40 24 1 1 18
389 130 104 2 2 40 24 1 1 18
390 130 104 2 2 40 24 1 1 18
391 130 106 2 2 40 24 1 1 18
392 130 107 2 2 40 24 1 1 19
393 130 108 2 2 40 24 1 1 20
394 130 109 2 2 40 24 1 1 20
395 130 109 2 2 40 24 1 1 20
396 130 109 2 2 40 24 1 1 20
397 130 109 2 2 40 24 1 1 20
398 130 109 2 2 40 24 1 1 20
399 130 109 2 2 40 24 1 1 20
400 130 109 2 2 40 24 1 1 20
401 130 109 2 2 40 24 1 1 20
402 130 109 2 2 40 24 1 1 20
403 130 109 2 2 40 24 1 1 20
404 130 109 2 2 40 24 1 1 20
405 130 109 2 2 40 24 1 1 20
406 130 109 2 2 40 24 1 1 20
407 130 109 2 2 40 24 1 1 20
408 130 109 2 2 40 24 1 1 20
409 130 109 2 2 40 24 1 1 20
410 130 109 2 2 40 24 1 1 20
411 130 109 2 2 40 24 1 1 20
412 130 109 2 2 40 24 1 1 20
413 130 109 2 2 40 24 1 1 20
414 130 109 2 2 40 24 1 1 20
415 130 111 2 2 40 24 1 1 20
416 130 111 2 2 40 24 1 1 20
417 130 111 2 2 40 24 1 1 20
418 130 111 2 2 40 24 1 1 20
419 130 111 2 2 40 24 1 1 20
420 130 111 2 2 40 24 1 1 20
421 130 111 2 2 40 24 1 1 20
422 130 111 2 2 40 24 1 1 20
423 130 111 2 2 40 24 1 1 20
424 130 111 2 2 40 24 1 1 20
425 130 111 2 2 40 24 1 1 21
426 130 112 2 2 40 24 1 1 21
427 130 112 2 2 40 24 1 1 21
428 130 112 2 2 40 24 1 1 21
429 130 112 2 2 40 24 1 1 21
430 130 113 2 2 40 24 1 1 21
431 130 113 2 2 40 24 1 1 21
432 130 113 2 2 40 24 1 1 21
433 130 113 2 2 40 24 1 1 21
434 130 113 2 2 40 24 1 1 21
435 130 113 2 2 40 24 1 1 21
436 130 113 2 2 40 24 1 1 21
437 130 113 2 2 40 24 1 1 21
438 130 113 2 2 40 24 1 1 21
439 130 113 2 2 40 24 1 1 21
440 130 113 2 2 40 24 1 1 21
441 130 113 2 2 40 24 1 1 21
442 130 113 2 2 40 24 1 1 21
443 130 113 2 2 40 24 1 1 21
444 130 113 2 2 40 24 1 1 21
445 130 113 2 2 40 24 1 1 21
446 130 113 2 2 40 24 1 1 21
447 130 113 2 2 40 24 1 1 21
448 130 114 2 2 40 24 1 1 21
449 130 115 2 2 40 24 1 1 21
450 130 117 2 2 40 24 1 1 21
451 130 117 2 2 40 24 1 1 21
452 130 117 2 2 40 24 1 1 21
453 130 117 2 2 40 24 1 1 21
454 130 117 2 2 40 24 1 1 21
455 130 117 2 2 40 24 1 1 21
456 130 117 2 2 40 24 1 1 21
457 130 118 2 2 40 24 1 1 21
458 130 118 2 2 40 24 1 1 21
459 130 118 2 2 40 24 1 1 21
460 130 118 2 2 40 24 1 1 21
461 130 118 2 2 40 24 1 1 21
462 130 118 2 2 40 24 1 1 21
463 130 118 2 2 40 24 1 1 21
464 130 118 2 2 40 24 1 1 21
465 130 118 2 2 40 24 1 1 21
466 130 118 2 2 40 24 1 1 21
467 130 118 2 2 40 24 1 1 21
468 130 118 2 2 40 24 1 1 21
469 130 118 2 2 40 24 1 1 21
470 130 118 2 2 40 24 1 1 21
471 130 119 2 2 40 24 1 1 21
472 130 119 2 2 40 24 1 1 21
473 130 119 2 2 40 24 1 1 21
474 130 119 2 2 40 24 1 1 21
475 130 120 2 2 40 24 1 1 21
476 130 120 2 2 40 24 1 1 21
477 130 120 2 2 40 24 1 1 21
478 130 121 2 2 40 24 1 1 21
479 130 122 2 2 40 24 1 1 21
480 130 122 2 2 40 24 1 1 21
481 130 122 2 2 40 24 1 1 21
482 130 123 2 2 40 24 1 1 21
483 130 123 2 2 40 24 1 1 21
484 130 123 2 2 40 24 1 1 21
485 130 123 2 2 40 24 1 1 21
486 130 123 2 2 40 24 1 1 21
487 130 123 2 2 40 24 1 1 21
488 130 124 2 2 40 24 1 1 21
489 130 124 2 2 40 24 1 1 21
490 130 124 2 2 40 24 1 1 21
491 130 124 2 2 40 24 1 1 21
492 130 124 2 2 40 24 1 1 21
493 130 124 2 2 40 24 1 1 21
494 130 124 2 2 40 24 1 1 21
495 130 124 2 2 40 25 1 1 21
496 130 124 2 2 40 25 1 1 21
497 130 124 2 2 40 26 1 1 21
498 130 124 2 2 40 26 1 1 21
499 130 124 2 2 40 26 1 1 21
500 130 124 2 2 40 26 1 1 21


==> plotdata/33.dat <==
Step DTU-Score DTU-AttachedBlocks DTU-SubmitAttempts DTU-CompletedTasks VS-Score VS-AttachedBlocks VS-SubmitAttempts VS-CompletedTasks ClearEvents
1 0 0 0 0 0 0 0 0 0
2 0 1 0 0 0 0 0 0 2
3 0 1 0 0 0 0 0 0 2
4 0 4 0 0 0 0 0 0 2
5 0 5 0 0 0 0 0 0 2
6 0 5 0 0 0 0 0 0 2
7 0 7 0 0 0 0 0 0 2
8 0 8 0 0 0 0 0 0 2
9 0 10 0 0 0 0 0 0 2
10 0 13 0 0 0 0 0 0 2
11 0 14 0 0 0 0 0 0 2
12 0 16 0 0 0 0 0 0 3
13 0 19 0 0 0 0 0 0 3
14 0 20 0 0 0 0 0 0 3
15 0 22 0 0 0 0 0 0 3
16 0 24 0 0 0 0 0 0 3
17 0 24 0 0 0 0 0 0 3
18 0 26 0 0 0 0 0 0 3
19 0 28 0 0 0 0 0 0 3
20 0 28 0 0 0 0 0 0 3
21 0 30 0 0 0 0 0 0 3
22 0 32 0 0 0 0 0 0 3
23 0 32 0 0 0 0 0 0 3
24 0 32 0 0 0 0 0 0 3
25 0 34 0 0 0 0 0 0 3
26 0 34 0 0 0 0 0 0 3
27 0 34 0 0 0 0 0 0 3
28 0 35 0 0 0 0 0 0 3
29 0 35 0 0 0 0 0 0 3
30 0 35 0 0 0 0 0 0 3
31 0 36 0 0 0 0 0 0 4
32 0 36 0 0 0 0 0 0 4
33 0 36 0 0 0 0 0 0 4
34 0 36 0 0 0 0 0 0 4
35 0 36 0 0 0 0 0 0 4
36 0 37 0 0 0 0 0 0 4
37 0 37 0 0 0 0 0 0 4
38 0 37 0 0 0 0 0 0 4
39 0 37 0 0 0 0 0 0 4
40 0 37 0 0 0 0 0 0 5
41 0 37 0 0 0 0 0 0 5
42 0 37 0 0 0 0 0 0 5
43 0 37 0 0 0 0 0 0 5
44 0 37 0 0 0 0 0 0 6
45 0 37 0 0 0 0 0 0 6
46 0 37 0 0 0 0 0 0 6
47 0 37 0 0 0 0 0 0 6
48 0 37 0 0 0 0 0 0 6
49 0 37 0 0 0 0 0 0 6
50 0 37 0 0 0 0 0 0 6
51 0 37 0 0 0 0 0 0 6
52 0 37 0 0 0 0 0 0 6
53 0 38 0 0 0 0 0 0 6
54 0 41 0 0 0 0 0 0 6
55 0 42 0 0 0 0 0 0 6
56 0 42 0 0 0 0 0 0 6
57 0 42 0 0 0 0 0 0 6
58 0 42 0 0 0 0 0 0 6
59 0 43 0 0 0 0 0 0 6
60 0 43 0 0 0 0 0 0 6
61 0 43 0 0 0 0 0 0 6
62 0 43 0 0 0 0 0 0 6
63 0 43 0 0 0 0 0 0 6
64 0 43 0 0 0 0 0 0 6
65 0 43 0 0 0 0 0 0 6
66 0 43 0 0 0 0 0 0 6
67 0 43 0 0 0 0 0 0 6
68 0 44 0 0 0 0 0 0 6
69 0 45 0 0 0 0 0 0 6
70 0 47 0 0 0 0 0 0 6
71 0 47 0 0 0 0 0 0 6
72 0 47 0 0 0 0 0 0 6
73 0 47 0 0 0 0 0 0 6
74 0 47 0 0 0 0 0 0 6
75 0 47 0 0 0 0 0 0 6
76 0 47 0 0 0 0 0 0 6
77 0 48 0 0 0 0 0 0 6
78 0 48 0 0 0 0 0 0 6
79 0 49 0 0 0 0 0 0 6
80 0 49 0 0 0 0 0 0 6
81 0 51 0 0 0 0 0 0 6
82 0 51 0 0 0 0 0 0 6
83 0 52 0 0 0 0 0 0 6
84 0 53 0 0 0 0 0 0 6
85 0 53 0 0 0 0 0 0 6
86 0 54 0 0 0 0 0 0 7
87 0 54 0 0 0 0 0 0 7
88 0 55 0 0 0 0 0 0 7
89 0 55 0 0 0 1 0 0 7
90 0 55 0 0 0 1 0 0 7
91 0 56 0 0 0 2 0 0 7
92 0 57 0 0 0 2 0 0 7
93 0 57 0 0 0 2 0 0 7
94 0 57 0 0 0 2 0 0 7
95 0 57 0 0 0 4 0 0 7
96 0 57 0 0 0 4 0 0 8
97 0 58 0 0 0 4 0 0 9
98 0 59 0 0 0 4 0 0 9
99 0 60 0 0 0 4 0 0 10
100 0 60 0 0 0 4 0 0 10
101 0 60 0 0 0 4 0 0 10
102 0 60 0 0 0 5 0 0 11
103 0 60 0 0 0 5 0 0 11
104 0 60 0 0 0 5 0 0 11
105 0 60 0 0 0 6 0 0 11
106 0 60 0 0 0 7 0 0 11
107 0 60 0 0 0 7 0 0 11
108 0 60 0 0 0 7 0 0 12
109 0 60 0 0 0 7 0 0 12
110 0 61 0 0 0 7 0 0 12
111 0 61 0 0 0 7 0 0 12
112 0 61 0 0 0 7 0 0 12
113 0 61 0 0 0 7 0 0 12
114 0 61 0 0 0 7 0 0 12
115 0 61 0 0 0 7 0 0 12
116 0 61 0 0 0 7 0 0 12
117 0 61 0 0 0 7 0 0 12
118 0 61 0 0 0 7 0 0 12
119 0 61 0 0 0 7 0 0 12
120 0 61 0 0 0 7 0 0 12
121 0 61 0 0 0 7 0 0 12
122 0 61 0 0 0 7 0 0 12
123 0 61 0 0 0 7 0 0 12
124 0 61 0 0 0 7 0 0 12
125 0 61 0 0 0 7 0 0 12
126 0 61 0 0 0 7 0 0 12
127 0 61 0 0 0 7 0 0 12
128 0 61 0 0 0 7 0 0 12
129 0 62 0 0 0 7 0 0 12
130 0 62 0 0 0 7 0 0 12
131 0 62 0 0 0 8 0 0 12
132 0 63 0 0 0 8 0 0 12
133 0 63 0 0 0 8 0 0 12
134 0 64 0 0 0 8 0 0 12
135 0 65 0 0 0 8 0 0 12
136 0 65 0 0 0 8 0 0 12
137 0 65 0 0 0 8 0 0 12
138 0 66 0 0 0 8 0 0 13
139 0 67 0 0 0 8 0 0 13
140 0 67 0 0 0 8 0 0 14
141 0 68 0 0 0 8 0 0 14
142 0 68 0 0 0 8 0 0 14
143 0 68 0 0 0 8 0 0 14
144 0 68 0 0 0 8 0 0 14
145 0 68 0 0 0 8 0 0 14
146 0 68 0 0 0 8 0 0 14
147 0 68 0 0 0 8 0 0 14
148 0 68 0 0 0 8 0 0 14
149 0 68 0 0 0 8 0 0 14
150 0 68 0 0 0 8 0 0 14
151 0 68 0 0 0 8 0 0 14
152 0 68 0 0 0 9 0 0 14
153 0 68 0 0 0 9 0 0 15
154 0 68 0 0 0 9 0 0 15
155 0 68 0 0 0 9 0 0 15
156 0 68 0 0 0 9 0 0 15
157 0 68 0 0 0 9 0 0 15
158 0 68 0 0 0 9 0 0 15
159 0 68 0 0 0 9 0 0 15
160 0 68 0 0 0 9 0 0 15
161 0 68 0 0 0 9 0 0 15
162 40 69 1 1 0 9 0 0 15
163 40 69 1 1 0 9 0 0 15
164 40 69 1 1 0 9 0 0 15
165 40 69 1 1 0 9 0 0 15
166 40 69 1 1 0 9 0 0 15
167 40 69 1 1 0 10 0 0 15
168 40 69 1 1 0 10 0 0 15
169 40 70 1 1 0 10 0 0 15
170 40 70 1 1 0 11 0 0 15
171 40 71 1 1 0 11 0 0 16
172 40 71 1 1 0 11 0 0 16
173 40 71 1 1 0 11 0 0 16
174 40 71 1 1 0 11 0 0 16
175 40 71 1 1 0 11 0 0 16
176 40 71 1 1 0 12 0 0 16
177 40 72 1 1 0 12 0 0 16
178 40 74 1 1 0 12 0 0 16
179 40 74 1 1 0 12 0 0 16
180 40 75 1 1 0 12 0 0 16
181 40 76 1 1 0 12 0 0 16
182 40 76 1 1 0 12 0 0 16
183 40 77 1 1 0 12 0 0 16
184 40 80 1 1 0 12 0 0 16
185 40 80 1 1 0 12 0 0 17
186 40 81 1 1 0 12 0 0 17
187 40 82 1 1 0 12 0 0 17
188 40 82 1 1 0 12 0 0 17
189 40 82 1 1 0 12 0 0 17
190 40 82 1 1 0 12 0 0 17
191 40 83 1 1 0 12 0 0 17
192 40 83 1 1 0 13 0 0 17
193 40 83 1 1 0 13 0 0 18
194 40 84 1 1 0 13 0 0 18
195 40 84 1 1 0 13 0 0 18
196 40 84 1 1 0 13 0 0 18
197 40 85 1 1 0 13 0 0 18
198 40 85 1 1 0 13 0 0 18
199 40 85 1 1 0 13 0 0 18
200 40 85 1 1 0 13 0 0 18
201 40 85 1 1 0 13 0 0 18
202 40 85 1 1 0 13 0 0 18
203 40 85 1 1 0 13 0 0 19
204 40 85 1 1 0 13 0 0 19
205 40 85 1 1 0 13 0 0 20
206 40 86 1 1 90 13 1 1 20
207 40 86 1 1 90 14 1 1 20
208 40 86 1 1 90 14 1 1 20
209 40 87 1 1 90 14 1 1 20
210 40 87 1 1 90 14 1 1 20
211 40 87 1 1 90 14 1 1 20
212 40 88 1 1 90 14 1 1 20
213 40 88 1 1 90 14 1 1 20
214 40 88 1 1 90 14 1 1 21
215 40 89 1 1 90 15 1 1 21
216 40 89 1 1 90 15 1 1 21
217 40 89 1 1 90 15 1 1 21
218 40 89 1 1 90 15 1 1 21
219 40 89 1 1 90 15 1 1 21
220 40 89 1 1 90 15 1 1 21
221 40 89 1 1 90 15 1 1 21
222 40 89 1 1 90 15 1 1 21
223 40 89 1 1 90 15 1 1 21
224 40 89 1 1 90 15 1 1 21
225 40 89 1 1 90 15 1 1 21
226 40 89 1 1 90 15 1 1 21
227 40 89 1 1 90 15 1 1 21
228 40 89 1 1 90 15 1 1 22
229 40 89 1 1 90 15 1 1 22
230 40 89 1 1 90 15 1 1 22
231 40 89 1 1 90 16 1 1 22
232 40 89 1 1 90 16 1 1 22
233 40 89 1 1 90 16 1 1 22
234 40 89 1 1 90 16 1 1 22
235 40 89 1 1 90 16 1 1 22
236 40 89 1 1 90 16 1 1 22
237 40 89 1 1 90 16 1 1 23
238 40 89 1 1 90 16 1 1 23
239 40 89 1 1 90 16 1 1 23
240 40 89 1 1 90 16 1 1 23
241 40 89 1 1 90 16 1 1 23
242 40 89 1 1 90 16 1 1 23
243 40 89 1 1 130 16 2 2 23
244 40 89 1 1 130 17 2 2 23
245 40 89 1 1 130 17 2 2 23
246 40 89 1 1 130 17 2 2 23
247 40 89 1 1 130 17 2 2 24
248 40 89 1 1 130 17 2 2 24
249 40 89 1 1 130 17 2 2 24
250 40 90 1 1 130 17 2 2 24
251 40 90 1 1 130 18 2 2 24
252 40 90 1 1 130 18 2 2 24
253 40 91 1 1 130 18 2 2 24
254 40 91 1 1 130 18 2 2 24
255 40 91 1 1 130 18 2 2 24
256 40 92 1 1 130 18 2 2 24
257 40 92 1 1 130 18 2 2 24
258 40 92 1 1 130 18 2 2 24
259 40 93 1 1 130 19 2 2 24
260 40 93 1 1 130 19 2 2 25
261 40 93 1 1 130 19 2 2 25
262 40 94 1 1 130 19 2 2 25
263 40 94 1 1 130 19 2 2 25
264 40 94 1 1 130 19 2 2 25
265 40 95 1 1 130 19 2 2 25
266 40 95 1 1 130 19 2 2 25
267 40 95 1 1 130 19 2 2 25
268 40 95 1 1 130 19 2 2 25
269 40 95 1 1 130 19 2 2 25
270 40 95 1 1 130 19 2 2 25
271 40 95 1 1 130 19 2 2 25
272 40 95 1 1 130 20 2 2 25
273 40 95 1 1 130 20 2 2 25
274 40 95 1 1 130 20 2 2 25
275 40 95 1 1 130 20 2 2 25
276 40 95 1 1 130 20 2 2 25
277 40 95 1 1 130 20 2 2 25
278 40 95 1 1 130 20 2 2 25
279 40 95 1 1 130 20 2 2 25
280 40 95 1 1 130 20 2 2 25
281 40 95 1 1 130 20 2 2 25
282 40 95 1 1 130 21 2 2 25
283 40 95 1 1 130 21 2 2 25
284 40 95 1 1 130 21 2 2 26
285 40 95 1 1 130 21 2 2 26
286 40 95 1 1 130 21 2 2 26
287 40 95 1 1 130 21 2 2 27
288 40 95 1 1 130 21 2 2 27
289 40 95 1 1 130 21 2 2 27
290 40 95 1 1 130 21 2 2 27
291 40 95 1 1 170 21 3 3 27
292 40 95 1 1 170 21 3 3 27
293 40 95 1 1 170 21 3 3 27
294 40 95 1 1 170 21 3 3 28
295 40 95 1 1 170 21 3 3 28
296 40 95 1 1 170 21 3 3 28
297 40 95 1 1 170 21 3 3 28
298 40 95 1 1 170 21 3 3 28
299 40 95 1 1 170 21 3 3 28
300 40 95 1 1 170 21 3 3 28
301 40 95 1 1 170 22 3 3 28
302 40 95 1 1 170 22 3 3 28
303 40 95 1 1 170 22 3 3 29
304 40 95 1 1 170 23 3 3 29
305 40 95 1 1 170 23 3 3 29
306 40 95 1 1 170 23 3 3 29
307 40 95 1 1 170 23 3 3 29
308 40 95 1 1 170 23 3 3 29
309 40 95 1 1 170 23 3 3 29
310 40 95 1 1 170 23 3 3 30
311 40 95 1 1 170 23 3 3 30
312 40 95 1 1 170 23 3 3 30
313 40 95 1 1 170 23 3 3 30
314 40 95 1 1 170 23 3 3 30
315 40 95 1 1 170 23 3 3 30
316 40 95 1 1 170 23 3 3 30
317 40 95 1 1 170 23 3 3 30
318 40 95 1 1 170 23 3 3 30
319 40 95 1 1 170 23 3 3 30
320 40 95 1 1 170 23 3 3 30
321 40 95 1 1 170 23 3 3 30
322 40 95 1 1 170 24 3 3 31
323 40 95 1 1 170 24 3 3 31
324 40 95 1 1 170 24 3 3 31
325 40 95 1 1 170 24 3 3 31
326 40 95 1 1 170 24 3 3 31
327 40 95 1 1 170 24 3 3 31
328 40 95 1 1 170 24 3 3 31
329 40 95 1 1 170 24 3 3 31
330 40 95 1 1 170 24 3 3 31
331 40 95 1 1 170 24 3 3 31
332 40 95 1 1 170 24 3 3 31
333 40 95 1 1 170 24 3 3 31
334 40 95 1 1 170 24 3 3 31
335 40 95 1 1 170 25 3 3 31
336 40 95 1 1 170 25 3 3 31
337 40 95 1 1 170 25 3 3 31
338 40 95 1 1 210 25 4 4 31
339 40 95 1 1 210 25 4 4 31
340 40 95 1 1 210 25 4 4 32
341 40 95 1 1 210 25 4 4 32
342 40 95 1 1 210 25 4 4 32
343 40 95 1 1 210 25 4 4 32
344 40 96 1 1 210 25 4 4 32
345 40 96 1 1 210 25 4 4 32
346 40 96 1 1 210 25 4 4 32
347 40 96 1 1 210 25 4 4 32
348 40 96 1 1 210 25 4 4 32
349 40 96 1 1 210 25 4 4 32
350 40 96 1 1 210 25 4 4 32
351 40 96 1 1 210 25 4 4 32
352 40 96 1 1 210 26 4 4 32
353 40 96 1 1 210 26 4 4 32
354 40 96 1 1 210 26 4 4 32
355 40 96 1 1 210 26 4 4 32
356 40 96 1 1 210 26 4 4 32
357 40 96 1 1 210 26 4 4 32
358 40 96 1 1 210 26 4 4 32
359 40 96 1 1 210 27 4 4 32
360 40 96 1 1 210 27 4 4 32
361 40 96 1 1 210 27 4 4 32
362 40 96 1 1 210 27 4 4 32
363 40 96 1 1 210 27 4 4 32
364 40 96 1 1 210 27 4 4 33
365 40 96 1 1 210 27 4 4 33
366 40 96 1 1 210 27 4 4 33
367 40 96 1 1 210 27 4 4 33
368 40 96 1 1 210 27 4 4 33
369 40 96 1 1 210 27 4 4 33
370 40 96 1 1 210 27 4 4 33
371 40 96 1 1 210 27 4 4 34
372 40 96 1 1 210 27 4 4 35
373 40 96 1 1 210 27 4 4 35
374 40 96 1 1 210 28 4 4 35
375 40 96 1 1 210 28 4 4 36
376 40 96 1 1 210 28 4 4 36
377 40 96 1 1 210 28 4 4 36
378 40 96 1 1 210 28 4 4 36
379 40 96 1 1 210 28 4 4 36
380 40 96 1 1 210 28 4 4 36
381 40 96 1 1 250 28 5 5 36
382 40 96 1 1 250 28 5 5 36
383 40 96 1 1 250 28 5 5 36
384 40 96 1 1 250 28 5 5 36
385 40 96 1 1 250 28 5 5 36
386 40 96 1 1 250 28 5 5 36
387 40 96 1 1 250 28 5 5 36
388 40 96 1 1 250 28 5 5 36
389 40 96 1 1 250 28 5 5 36
390 40 96 1 1 250 28 5 5 36
391 40 96 1 1 250 28 5 5 36
392 40 96 1 1 250 28 5 5 36
393 40 96 1 1 250 28 5 5 36
394 40 96 1 1 250 28 5 5 36
395 40 96 1 1 250 30 5 5 36
396 40 96 1 1 250 30 5 5 36
397 40 96 1 1 250 30 5 5 36
398 40 96 1 1 250 30 5 5 36
399 40 96 1 1 250 30 5 5 36
400 40 96 1 1 250 30 5 5 36
401 40 96 1 1 250 30 5 5 36
402 40 96 1 1 250 31 5 5 36
403 40 96 1 1 250 31 5 5 36
404 40 96 1 1 250 31 5 5 36
405 40 96 1 1 250 31 5 5 36
406 40 96 1 1 250 31 5 5 36
407 40 96 1 1 250 31 5 5 36
408 40 96 1 1 250 31 5 5 36
409 40 96 1 1 250 31 5 5 36
410 40 96 1 1 250 31 5 5 36
411 40 96 1 1 290 31 6 6 37
412 40 96 1 1 290 31 6 6 37
413 40 96 1 1 290 31 6 6 37
414 40 96 1 1 290 31 6 6 37
415 40 96 1 1 290 31 6 6 38
416 40 96 1 1 290 31 6 6 38
417 40 96 1 1 290 31 6 6 38
418 40 96 1 1 290 31 6 6 38
419 40 96 1 1 290 31 6 6 38
420 40 96 1 1 290 31 6 6 38
421 40 96 1 1 290 32 6 6 38
422 40 96 1 1 290 32 6 6 38
423 40 96 1 1 290 32 6 6 38
424 40 96 1 1 290 32 6 6 38
425 40 96 1 1 290 32 6 6 38
426 40 96 1 1 290 32 6 6 38
427 40 96 1 1 290 33 6 6 38
428 40 96 1 1 290 33 6 6 38
429 40 96 1 1 290 33 6 6 38
430 40 96 1 1 290 33 6 6 38
431 40 96 1 1 290 33 6 6 39
432 40 96 1 1 290 33 6 6 39
433 40 96 1 1 290 33 6 6 39
434 40 96 1 1 290 33 6 6 39
435 40 96 1 1 290 33 6 6 39
436 40 96 1 1 290 33 6 6 39
437 40 96 1 1 290 34 6 6 39
438 40 97 1 1 290 34 6 6 39
439 40 97 1 1 290 34 6 6 39
440 40 98 1 1 290 34 6 6 39
441 40 98 1 1 290 34 6 6 39
442 40 99 1 1 330 34 7 7 39
443 40 99 1 1 330 34 7 7 39
444 40 99 1 1 330 34 7 7 39
445 40 100 1 1 330 34 7 7 39
446 40 100 1 1 330 34 7 7 39
447 40 100 1 1 330 34 7 7 39
448 40 100 1 1 330 34 7 7 39
449 40 100 1 1 330 34 7 7 39
450 40 100 1 1 330 34 7 7 39
451 40 100 1 1 330 34 7 7 39
452 40 100 1 1 330 34 7 7 39
453 40 100 1 1 330 34 7 7 39
454 40 100 1 1 330 35 7 7 39
455 40 100 1 1 330 36 7 7 39
456 40 100 1 1 330 36 7 7 39
457 40 100 1 1 330 36 7 7 40
458 40 100 1 1 330 36 7 7 40
459 40 100 1 1 330 36 7 7 40
460 40 100 1 1 330 36 7 7 40
461 40 100 1 1 330 36 7 7 40
462 40 100 1 1 330 36 7 7 40
463 40 100 1 1 330 36 7 7 40
464 40 100 1 1 330 37 7 7 40
465 40 100 1 1 330 37 7 7 40
466 40 101 1 1 330 37 7 7 40
467 40 102 1 1 330 37 7 7 41
468 40 102 1 1 330 37 7 7 41
469 40 102 1 1 330 37 7 7 41
470 40 103 1 1 330 37 7 7 41
471 40 103 1 1 330 37 7 7 41
472 40 103 1 1 330 37 7 7 41
473 40 103 1 1 330 37 7 7 41
474 40 103 1 1 330 37 7 7 41
475 40 103 1 1 330 37 7 7 41
476 40 103 1 1 330 37 7 7 41
477 40 105 1 1 330 37 7 7 41
478 40 105 1 1 330 37 7 7 41
479 40 105 1 1 330 37 7 7 41
480 40 105 1 1 330 37 7 7 41
481 40 105 1 1 370 37 8 8 41
482 40 105 1 1 370 37 8 8 41
483 40 105 1 1 370 37 8 8 41
484 40 105 1 1 370 37 8 8 41
485 40 105 1 1 370 37 8 8 41
486 40 105 1 1 370 37 8 8 42
487 40 105 1 1 370 37 8 8 42
488 40 105 1 1 370 37 8 8 42
489 40 105 1 1 370 38 8 8 42
490 40 105 1 1 370 38 8 8 42
491 40 105 1 1 370 38 8 8 42
492 40 105 1 1 370 38 8 8 42
493 40 105 1 1 370 38 8 8 42
494 40 105 1 1 370 38 8 8 42
495 40 105 1 1 370 38 8 8 43
496 40 105 1 1 370 38 8 8 43
497 40 105 1 1 370 38 8 8 43
498 40 105 1 1 370 38 8 8 43
499 40 105 1 1 370 38 8 8 43
500 40 105 1 1 370 38 8 8 43

